Samplets: Wavelet concepts for scattered data

This chapter is dedicated to recent developments in the field of wavelet analysis for scattered data. We introduce the concept of samplets, which are signed measures of wavelet type and may be defined on sets of arbitrarily distributed data sites in possibly high dimension. By employing samplets, we transfer well-known concepts known from wavelet analysis, namely the fast basis transform, data compression, operator compression and operator arithmetics to scattered data problems. Especially, samplet matrix compression facilitates the rapid solution of scattered data interpolation problems, even for kernel functions with nonlocal support. Finally, we demonstrate that sparsity constraints for scattered data approximation problems become meaningful and can efficiently be solved in samplet coordinates.

==> Images/dpts.txt <==
0.734236 0.000000
0.911515 0.000000
0.585973 0.000000
0.299278 0.000000
0.943123 0.000000
0.428041 0.000000
0.074012 0.000000
0.349850 0.000000
-0.664868 -0.000000
0.439052 0.000000
0.995838 0.000000
0.968002 0.000000
-0.271158 -0.000000
0.727950 0.000000
0.469088 0.000000
0.195639 0.000000
0.431112 0.000000
-0.554788 -0.000000
0.661139 0.000000
-0.481346 -0.000000
0.246089 0.000000
0.038340 0.000000
-0.777469 -0.000000
0.020319 0.000000
-0.316521 -0.000000
0.130783 0.000000
-0.155315 -0.000000
-0.701047 -0.000000
-0.042189 -0.000000
0.491530 0.000000
-0.380301 -0.000000
0.529638 0.000000
-0.202806 -0.000000
0.448475 0.000000
-0.201834 -0.000000
0.226376 0.000000
-0.760687 -0.000000
-0.888334 -0.000000
-0.227497 -0.000000
0.973346 0.000000
-0.422637 -0.000000
0.579639 0.000000
0.035983 0.000000
-0.013648 -0.000000
-0.106683 -0.000000
0.929246 0.000000
0.163253 0.000000
-0.930525 -0.000000
0.258289 0.000000
0.838179 0.000000
0.616254 0.000000
0.944938 0.000000
0.491644 0.000000
0.067360 0.000000
0.369330 0.000000
0.246458 0.000000
0.509219 0.000000
0.187790 0.000000
0.901237 0.000000
0.031428 0.000000
-0.276429 -0.000000
-0.974606 -0.000000
-0.820423 -0.000000
-0.873459 -0.000000
0.398719 0.000000
-0.745667 -0.000000
0.207037 0.000000
0.590768 0.000000
0.236884 0.000000
-0.652396 -0.000000
-0.575412 -0.000000
-0.054321 -0.000000
-0.387467 -0.000000
0.466945 0.000000
-0.497144 -0.000000
0.151165 0.000000
0.456523 0.000000
-0.000666 -0.000000
0.630397 0.000000
0.495450 0.000000
-0.030321 -0.000000
-0.450041 -0.000000
0.952991 0.000000
-0.748036 -0.000000
-0.275946 -0.000000
0.535825 0.000000
-0.822583 -0.000000
0.525099 0.000000
-0.198203 -0.000000
-0.795370 -0.000000
-0.733291 -0.000000
-0.609724 -0.000000
0.682897 0.000000
-0.162700 -0.000000
-0.539467 -0.000000
-0.332543 -0.000000
0.014981 0.000000
0.947396 0.000000
0.968867 0.000000
-0.800892 -0.000000
0.930902 0.000000
-0.026303 -0.000000
0.727282 0.000000
0.979461 0.000000
0.486419 0.000000
-0.247202 -0.000000
-0.564594 -0.000000
0.365285 0.000000
-0.756325 -0.000000
0.498770 0.000000
0.825425 0.000000
0.644936 0.000000
-0.380822 -0.000000
-0.666139 -0.000000
0.658818 0.000000
0.255786 0.000000
0.236775 0.000000
-0.606162 -0.000000
0.036072 0.000000
0.818914 0.000000
-0.992981 -0.000000
0.505406 0.000000
0.670272 0.000000
-0.690599 -0.000000
0.178889 0.000000
-0.190218 -0.000000
0.763854 0.000000
-0.244467 -0.000000
-0.646399 -0.000000
0.581570 0.000000
0.496730 0.000000
0.314240 0.000000
-0.347744 -0.000000
0.866729 0.000000
-0.869720 -0.000000
0.525379 0.000000
0.759035 0.000000
-0.656762 -0.000000
0.726969 0.000000
0.284771 0.000000
-0.608691 -0.000000
-0.625110 -0.000000
-0.882471 -0.000000
0.839596 0.000000
0.412440 0.000000
0.586600 0.000000
-0.711627 -0.000000
0.345032 0.000000
-0.869688 -0.000000
0.222865 0.000000
-0.984148 -0.000000
-0.318050 -0.000000
0.065796 0.000000
0.139156 0.000000
0.949271 0.000000
-0.432033 -0.000000
-0.887792 -0.000000
0.914392 0.000000
0.383285 0.000000
-0.490313 -0.000000
0.700556 0.000000
-0.012944 -0.000000
-0.853905 -0.000000
-0.085100 -0.000000
0.497548 0.000000
0.422229 0.000000
0.795261 0.000000
0.621694 0.000000
-0.374709 -0.000000
-0.181918 -0.000000
0.236071 0.000000
-0.380378 -0.000000
-0.260076 -0.000000
0.324717 0.000000
-0.775231 -0.000000
-0.197859 -0.000000
0.397809 0.000000
0.107429 0.000000
-0.341429 -0.000000
-0.474924 -0.000000
-0.323800 -0.000000
-0.142201 -0.000000
0.481998 0.000000
0.207279 0.000000
0.618861 0.000000
0.120729 0.000000
-0.660953 -0.000000
-0.078685 -0.000000
0.231283 0.000000
0.303984 0.000000
0.500941 0.000000
0.226252 0.000000
0.420456 0.000000
-0.383502 -0.000000
-0.078859 -0.000000
0.990370 0.000000
-0.461373 -0.000000
0.587083 0.000000
0.347304 0.000000
-0.918460 -0.000000


==> Images/esamplets.txt <==
-1.000000 -0.394666 -0.000024 -0.000001
-0.997998 -0.395457 -0.000024 -0.000001
-0.995996 -0.396249 -0.000024 -0.000001
-0.993994 -0.397043 -0.000024 -0.000001
-0.991992 -0.397670 0.000037 0.000085
-0.989990 -0.398124 0.000161 0.000259
-0.987988 -0.398580 0.000285 0.000433
-0.985986 -0.399038 0.000409 0.000608
-0.983984 -0.399469 0.000541 0.000792
-0.981982 -0.399596 0.000773 0.001088
-0.979980 -0.399724 0.001004 0.001383
-0.977978 -0.399854 0.001236 0.001679
-0.975976 -0.399985 0.001467 0.001974
-0.973974 -0.400016 0.001728 0.002292
-0.971972 -0.399825 0.002050 0.002656
-0.969970 -0.399636 0.002372 0.003021
-0.967968 -0.399449 0.002695 0.003385
-0.965966 -0.399263 0.003018 0.003750
-0.963964 -0.399079 0.003340 0.004114
-0.961962 -0.398897 0.003663 0.004479
-0.959960 -0.398716 0.003985 0.004844
-0.957958 -0.398537 0.004308 0.005208
-0.955956 -0.398359 0.004630 0.005573
-0.953954 -0.398183 0.004953 0.005938
-0.951952 -0.398008 0.005276 0.006302
-0.949950 -0.397836 0.005598 0.006667
-0.947948 -0.397664 0.005921 0.007032
-0.945946 -0.397495 0.006244 0.007396
-0.943944 -0.397326 0.006566 0.007761
-0.941942 -0.397160 0.006889 0.008126
-0.939940 -0.396995 0.007212 0.008491
-0.937938 -0.396832 0.007535 0.008856
-0.935936 -0.396670 0.007858 0.009221
-0.933934 -0.396510 0.008180 0.009586
-0.931932 -0.396351 0.008503 0.009951
-0.929930 -0.396110 0.008833 0.010285
-0.927928 -0.395671 0.009180 0.010546
-0.925926 -0.395234 0.009528 0.010807
-0.923924 -0.394798 0.009875 0.011069
-0.921922 -0.394364 0.010222 0.011330
-0.919920 -0.393931 0.010569 0.011591
-0.917918 -0.393426 0.010919 0.011817
-0.915916 -0.392724 0.011275 0.011947
-0.913914 -0.392024 0.011631 0.012076
-0.911912 -0.391325 0.011987 0.012206
-0.909910 -0.390627 0.012343 0.012336
-0.907908 -0.389931 0.012699 0.012466
-0.905906 -0.389237 0.013055 0.012596
-0.903904 -0.388545 0.013412 0.012726
-0.901902 -0.387854 0.013768 0.012857
-0.899900 -0.387164 0.014124 0.012987
-0.897898 -0.386476 0.014481 0.013117
-0.895896 -0.385790 0.014837 0.013247
-0.893894 -0.385105 0.015194 0.013378
-0.891892 -0.384421 0.015551 0.013508
-0.889890 -0.383739 0.015907 0.013639
-0.887888 -0.383004 0.016259 0.013733
-0.885886 -0.381847 0.016568 0.013544
-0.883884 -0.380678 0.016876 0.013347
-0.881882 -0.379441 0.017176 0.013102
-0.879880 -0.378035 0.017455 0.012741
-0.877878 -0.376631 0.017734 0.012381
-0.875876 -0.375229 0.018012 0.012020
-0.873874 -0.373828 0.018291 0.011660
-0.871872 -0.372244 0.018541 0.011173
-0.869870 -0.370613 0.018783 0.010652
-0.867868 -0.368563 0.018950 0.009844
-0.865866 -0.366476 0.019112 0.009009
-0.863864 -0.364391 0.019273 0.008175
-0.861862 -0.362307 0.019434 0.007340
-0.859860 -0.360224 0.019595 0.006506
-0.857858 -0.358143 0.019757 0.005671
-0.855856 -0.356064 0.019918 0.004837
-0.853854 -0.353980 0.020078 0.003999
-0.851852 -0.351687 0.020188 0.003029
-0.849850 -0.349396 0.020298 0.002059
-0.847848 -0.347106 0.020408 0.001089
-0.845846 -0.344818 0.020518 0.000119
-0.843844 -0.342531 0.020628 -0.000852
-0.841842 -0.340245 0.020738 -0.001822
-0.839840 -0.337961 0.020849 -0.002792
-0.837838 -0.335677 0.020959 -0.003762
-0.835836 -0.333396 0.021069 -0.004732
-0.833834 -0.331115 0.021180 -0.005702
-0.831832 -0.328836 0.021290 -0.006673
-0.829830 -0.326559 0.021401 -0.007643
-0.827828 -0.324282 0.021512 -0.008613
-0.825826 -0.322007 0.021623 -0.009583
-0.823824 -0.319733 0.021734 -0.010554
-0.821822 -0.317389 0.021819 -0.011543
-0.819820 -0.314871 0.021841 -0.012577
-0.817818 -0.312222 0.021815 -0.013641
-0.815816 -0.309575 0.021789 -0.014704
-0.813814 -0.306930 0.021763 -0.015768
-0.811812 -0.304285 0.021737 -0.016832
-0.809810 -0.301642 0.021712 -0.017896
-0.807808 -0.299000 0.021686 -0.018960
-0.805806 -0.296359 0.021661 -0.020024
-0.803804 -0.293719 0.021635 -0.021088
-0.801802 -0.291080 0.021610 -0.022152
-0.799800 -0.288349 0.021544 -0.023193
-0.797798 -0.285540 0.021444 -0.024216
-0.795796 -0.282732 0.021345 -0.025238
-0.793794 -0.279793 0.021186 -0.026206
-0.791792 -0.276820 0.021011 -0.027159
-0.789790 -0.273847 0.020836 -0.028112
-0.787788 -0.270876 0.020662 -0.029065
-0.785786 -0.267905 0.020487 -0.030019
-0.783784 -0.264936 0.020313 -0.030972
-0.781782 -0.261968 0.020138 -0.031926
-0.779780 -0.259001 0.019964 -0.032880
-0.777778 -0.256035 0.019790 -0.033834
-0.775776 -0.252939 0.019551 -0.034642
-0.773774 -0.249710 0.019244 -0.035288
-0.771772 -0.246440 0.018917 -0.035883
-0.769770 -0.243171 0.018590 -0.036479
-0.767768 -0.239903 0.018262 -0.037074
-0.765766 -0.236636 0.017935 -0.037670
-0.763764 -0.233370 0.017608 -0.038266
-0.761762 -0.230105 0.017281 -0.038862
-0.759760 -0.226775 0.016920 -0.039326
-0.757758 -0.223370 0.016518 -0.039637
-0.755756 -0.219927 0.016094 -0.039858
-0.753754 -0.216386 0.015618 -0.039852
-0.751752 -0.212846 0.015141 -0.039846
-0.749750 -0.209307 0.014665 -0.039840
-0.747748 -0.205749 0.014178 -0.039779
-0.745746 -0.202079 0.013629 -0.039392
-0.743744 -0.198285 0.013011 -0.038620
-0.741742 -0.194487 0.012390 -0.037832
-0.739740 -0.190690 0.011770 -0.037045
-0.737738 -0.186893 0.011149 -0.036258
-0.735736 -0.183097 0.010528 -0.035471
-0.733734 -0.179302 0.009908 -0.034684
-0.731732 -0.175413 0.009234 -0.033503
-0.729730 -0.171498 0.008546 -0.032211
-0.727728 -0.167583 0.007858 -0.030920
-0.725726 -0.163670 0.007170 -0.029628
-0.723724 -0.159757 0.006481 -0.028336
-0.721722 -0.155844 0.005793 -0.027045
-0.719720 -0.151933 0.005105 -0.025754
-0.717718 -0.148022 0.004417 -0.024462
-0.715716 -0.144111 0.003729 -0.023171
-0.713714 -0.140201 0.003041 -0.021880
-0.711712 -0.136292 0.002353 -0.020589
-0.709710 -0.132282 0.001610 -0.018618
-0.707708 -0.128268 0.000865 -0.016618
-0.705706 -0.124255 0.000119 -0.014617
-0.703704 -0.120242 -0.000626 -0.012616
-0.701702 -0.116229 -0.001371 -0.010616
-0.699700 -0.112151 -0.002150 -0.008063
-0.697698 -0.108042 -0.002946 -0.005243
-0.695696 -0.103933 -0.003742 -0.002423
-0.693694 -0.099824 -0.004538 0.000398
-0.691692 -0.095715 -0.005334 0.003218
-0.689690 -0.091566 -0.006149 0.005732
-0.687688 -0.087367 -0.006988 0.007877
-0.685686 -0.083169 -0.007827 0.010023
-0.683684 -0.078971 -0.008666 0.012169
-0.681682 -0.074774 -0.009505 0.014314
-0.679680 -0.070577 -0.010344 0.016460
-0.677678 -0.066380 -0.011183 0.018605
-0.675676 -0.062183 -0.012022 0.020751
-0.673674 -0.057986 -0.012861 0.022897
-0.671672 -0.053790 -0.013700 0.025043
-0.669670 -0.049594 -0.014540 0.027189
-0.667668 -0.045398 -0.015379 0.029335
-0.665666 -0.041185 -0.016223 0.031370
-0.663664 -0.036871 -0.017097 0.032764
-0.661662 -0.032528 -0.017978 0.033974
-0.659660 -0.028139 -0.018871 0.034904
-0.657658 -0.023725 -0.019769 0.035681
-0.655656 -0.019273 -0.020674 0.036235
-0.653654 -0.014791 -0.021584 0.036609
-0.651652 -0.010285 -0.022497 0.036844
-0.649650 -0.005737 -0.023415 0.036847
-0.647648 -0.001190 -0.024333 0.036849
-0.645646 0.003381 -0.025252 0.036727
-0.643644 0.007989 -0.026171 0.036399
-0.641642 0.012598 -0.027090 0.036072
-0.639640 0.017207 -0.028009 0.035744
-0.637638 0.021816 -0.028928 0.035417
-0.635636 0.026425 -0.029847 0.035089
-0.633634 0.031034 -0.030766 0.034762
-0.631632 0.035644 -0.031686 0.034435
-0.629630 0.040253 -0.032606 0.034108
-0.627628 0.044863 -0.033525 0.033782
-0.625626 0.049473 -0.034445 0.033455
-0.623624 0.054118 -0.035346 0.032982
-0.621622 0.058777 -0.036241 0.032458
-0.619620 0.063435 -0.037135 0.031935
-0.617618 0.068094 -0.038030 0.031411
-0.615616 0.072753 -0.038924 0.030888
-0.613614 0.077412 -0.039819 0.030365
-0.611612 0.082072 -0.040714 0.029842
-0.609610 0.086734 -0.041607 0.029313
-0.607608 0.091453 -0.042428 0.028617
-0.605606 0.096200 -0.043213 0.027844
-0.603604 0.100974 -0.043959 0.027001
-0.601602 0.105748 -0.044706 0.026159
-0.599600 0.110523 -0.045453 0.025317
-0.597598 0.115298 -0.046200 0.024475
-0.595596 0.120073 -0.046947 0.023633
-0.593594 0.124849 -0.047695 0.022791
-0.591592 0.129626 -0.048442 0.021949
-0.589590 0.134403 -0.049190 0.021108
-0.587588 0.139180 -0.049938 0.020266
-0.585586 0.143958 -0.050686 0.019424
-0.583584 0.148737 -0.051434 0.018583
-0.581582 0.153516 -0.052183 0.017742
-0.579580 0.158296 -0.052932 0.016900
-0.577578 0.163077 -0.053681 0.016059
-0.575576 0.167858 -0.054430 0.015218
-0.573574 0.172656 -0.055085 0.014405
-0.571572 0.177457 -0.055731 0.013595
-0.569570 0.182259 -0.056378 0.012785
-0.567568 0.187061 -0.057025 0.011975
-0.565566 0.191864 -0.057672 0.011165
-0.563564 0.196674 -0.058257 0.010389
-0.561562 0.201490 -0.058782 0.009645
-0.559560 0.206307 -0.059307 0.008901
-0.557558 0.211126 -0.059832 0.008157
-0.555556 0.215945 -0.060358 0.007412
-0.553554 0.220768 -0.060797 0.006725
-0.551552 0.225596 -0.061181 0.006073
-0.549550 0.230424 -0.061566 0.005420
-0.547548 0.235253 -0.061951 0.004768
-0.545546 0.240083 -0.062337 0.004116
-0.543544 0.244914 -0.062722 0.003464
-0.541542 0.249746 -0.063108 0.002811
-0.539540 0.254579 -0.063494 0.002159
-0.537538 0.259411 -0.063715 0.001627
-0.535536 0.264244 -0.063929 0.001099
-0.533534 0.269079 -0.064144 0.000571
-0.531532 0.273914 -0.064358 0.000043
-0.529530 0.278750 -0.064573 -0.000485
-0.527528 0.283588 -0.064789 -0.001013
-0.525526 0.288426 -0.065004 -0.001541
-0.523524 0.293266 -0.065220 -0.002070
-0.521522 0.298107 -0.065436 -0.002598
-0.519520 0.302949 -0.065653 -0.003126
-0.517518 0.307793 -0.065869 -0.003654
-0.515516 0.312637 -0.066086 -0.004182
-0.513514 0.317483 -0.066303 -0.004710
-0.511512 0.322330 -0.066521 -0.005238
-0.509510 0.327179 -0.066738 -0.005766
-0.507508 0.332029 -0.066956 -0.006294
-0.505506 0.336880 -0.067175 -0.006823
-0.503504 0.341732 -0.067393 -0.007351
-0.501502 0.346586 -0.067612 -0.007879
-0.499499 0.351441 -0.067831 -0.008407
-0.497497 0.356298 -0.068050 -0.008936
-0.495495 0.361136 -0.068049 -0.009336
-0.493493 0.365972 -0.068000 -0.009708
-0.491491 0.370809 -0.067952 -0.010080
-0.489489 0.375636 -0.067787 -0.010390
-0.487487 0.380449 -0.067454 -0.010609
-0.485485 0.385263 -0.067121 -0.010828
-0.483483 0.390079 -0.066788 -0.011047
-0.481481 0.394896 -0.066456 -0.011266
-0.479479 0.399685 -0.065837 -0.011349
-0.477477 0.404474 -0.065197 -0.011422
-0.475475 0.409265 -0.064557 -0.011495
-0.473473 0.414032 -0.063682 -0.011467
-0.471471 0.418791 -0.062718 -0.011401
-0.469469 0.423551 -0.061754 -0.011334
-0.467467 0.428314 -0.060790 -0.011268
-0.465465 0.433078 -0.059827 -0.011202
-0.463463 0.437844 -0.058864 -0.011136
-0.461461 0.442611 -0.057901 -0.011070
-0.459459 0.447341 -0.056592 -0.010892
-0.457457 0.452071 -0.055268 -0.010708
-0.455455 0.456803 -0.053944 -0.010525
-0.453453 0.461536 -0.052620 -0.010341
-0.451451 0.466272 -0.051297 -0.010158
-0.449449 0.470995 -0.049857 -0.009947
-0.447447 0.475688 -0.048140 -0.009671
-0.445445 0.480383 -0.046424 -0.009395
-0.443443 0.485080 -0.044707 -0.009119
-0.441441 0.489778 -0.042991 -0.008843
-0.439439 0.494479 -0.041275 -0.008567
-0.437437 0.499181 -0.039559 -0.008290
-0.435435 0.503886 -0.037844 -0.008014
-0.433433 0.508592 -0.036128 -0.007738
-0.431431 0.513285 -0.034278 -0.007450
-0.429429 0.517941 -0.032117 -0.007133
-0.427427 0.522599 -0.029955 -0.006816
-0.425425 0.527259 -0.027793 -0.006499
-0.423423 0.531922 -0.025632 -0.006181
-0.421421 0.536551 -0.023182 -0.005859
-0.419419 0.541159 -0.020545 -0.005534
-0.417417 0.545770 -0.017909 -0.005208
-0.415415 0.550382 -0.015272 -0.004883
-0.413413 0.554997 -0.012636 -0.004558
-0.411411 0.559614 -0.009999 -0.004232
-0.409409 0.564234 -0.007363 -0.003907
-0.407407 0.568855 -0.004727 -0.003582
-0.405405 0.573479 -0.002090 -0.003256
-0.403403 0.578105 0.000546 -0.002931
-0.401401 0.582734 0.003182 -0.002606
-0.399399 0.587365 0.005818 -0.002281
-0.397397 0.591998 0.008455 -0.001955
-0.395395 0.596633 0.011091 -0.001630
-0.393393 0.601271 0.013727 -0.001305
-0.391391 0.605912 0.016364 -0.000980
-0.389389 0.610554 0.019000 -0.000654
-0.387387 0.615197 0.021661 -0.000335
-0.385385 0.619771 0.024887 -0.000162
-0.383383 0.624344 0.028149 0.000001
-0.381381 0.628849 0.031980 0.000001
-0.379379 0.633230 0.034943 0.000001
-0.377377 0.637513 0.037226 0.000001
-0.375375 0.641799 0.039509 0.000001
-0.373373 0.646035 0.041463 0.000001
-0.371371 0.650249 0.043254 0.000001
-0.369369 0.654464 0.045044 0.000001
-0.367367 0.658682 0.046835 0.000001
-0.365365 0.662903 0.048626 0.000001
-0.363363 0.667127 0.050417 0.000001
-0.361361 0.671353 0.052208 0.000001
-0.359359 0.675582 0.054000 0.000001
-0.357357 0.679814 0.055791 0.000001
-0.355355 0.684048 0.057583 0.000001
-0.353353 0.688285 0.059376 0.000001
-0.351351 0.692525 0.061168 0.000001
-0.349349 0.696768 0.062961 0.000001
-0.347347 0.700996 0.064676 0.000001
-0.345345 0.705156 0.066076 0.000001
-0.343343 0.709320 0.067476 0.000001
-0.341341 0.713482 0.068861 0.000001
-0.339339 0.717561 0.069891 0.000001
-0.337337 0.721643 0.070922 0.000001
-0.335335 0.725727 0.071953 0.000001
-0.333333 0.729815 0.072984 0.000001
-0.331331 0.733849 0.073809 0.000001
-0.329329 0.737849 0.074500 0.000001
-0.327327 0.741852 0.075192 0.000001
-0.325325 0.745859 0.075884 0.000001
-0.323323 0.749845 0.076501 0.000001
-0.321321 0.753761 0.076882 0.000001
-0.319319 0.757680 0.077263 0.000001
-0.317317 0.761567 0.077537 0.000001
-0.315315 0.765334 0.077452 0.000001
-0.313313 0.769066 0.077253 0.000001
-0.311311 0.772801 0.077054 0.000001
-0.309309 0.776539 0.076855 0.000001
-0.307307 0.780280 0.076656 0.000001
-0.305305 0.784025 0.076458 0.000001
-0.303303 0.787772 0.076260 0.000001
-0.301301 0.791523 0.076062 0.000001
-0.299299 0.795276 0.075865 0.000001
-0.297297 0.799033 0.075668 0.000001
-0.295295 0.802793 0.075471 0.000001
-0.293293 0.806557 0.075275 0.000001
-0.291291 0.810323 0.075079 0.000001
-0.289289 0.814093 0.074883 0.000001
-0.287287 0.817866 0.074687 0.000001
-0.285285 0.821643 0.074492 0.000001
-0.283283 0.825422 0.074297 0.000001
-0.281281 0.829205 0.074103 0.000001
-0.279279 0.832992 0.073908 0.000001
-0.277277 0.836781 0.073714 0.000001
-0.275275 0.840473 0.073364 0.000001
-0.273273 0.844048 0.072828 0.000001
-0.271271 0.847626 0.072292 0.000001
-0.269269 0.851101 0.071607 0.000001
-0.267267 0.854574 0.070914 0.000001
-0.265265 0.858050 0.070221 0.000001
-0.263263 0.861530 0.069528 0.000001
-0.261261 0.865013 0.068835 0.000001
-0.259259 0.868452 0.068090 0.000001
-0.257257 0.871827 0.067267 0.000001
-0.255255 0.875205 0.066445 0.000001
-0.253253 0.878586 0.065623 0.000001
-0.251251 0.881971 0.064801 0.000001
-0.249249 0.885360 0.063980 0.000001
-0.247247 0.888752 0.063159 0.000001
-0.245245 0.892032 0.062240 0.000001
-0.243243 0.895239 0.061262 0.000001
-0.241241 0.898404 0.060248 0.000001
-0.239239 0.901573 0.059235 0.000001
-0.237237 0.904745 0.058221 0.000001
-0.235235 0.907920 0.057208 0.000001
-0.233233 0.911099 0.056195 0.000001
-0.231231 0.914282 0.055182 0.000001
-0.229229 0.917469 0.054169 0.000001
-0.227227 0.920642 0.053149 0.000001
-0.225225 0.923713 0.052080 0.000001
-0.223223 0.926787 0.051010 0.000001
-0.221221 0.929864 0.049941 0.000001
-0.219219 0.932946 0.048872 0.000001
-0.217217 0.936031 0.047804 0.000001
-0.215215 0.939120 0.046735 0.000001
-0.213213 0.942213 0.045667 0.000001
-0.211211 0.945309 0.044598 0.000001
-0.209209 0.948409 0.043530 0.000001
-0.207207 0.951513 0.042463 0.000001
-0.205205 0.954621 0.041395 0.000001
-0.203203 0.957733 0.040327 0.000001
-0.201201 0.960704 0.039248 0.000001
-0.199199 0.963565 0.038161 0.000001
-0.197197 0.966321 0.037072 0.000001
-0.195195 0.968928 0.035979 0.000001
-0.193193 0.971540 0.034886 0.000001
-0.191191 0.974156 0.033794 0.000001
-0.189189 0.976708 0.032707 0.000001
-0.187187 0.979199 0.031624 0.000001
-0.185185 0.981695 0.030542 0.000001
-0.183183 0.984194 0.029460 0.000001
-0.181181 0.986648 0.028386 0.000001
-0.179179 0.989022 0.027326 0.000001
-0.177177 0.991400 0.026267 0.000001
-0.175175 0.993781 0.025208 0.000001
-0.173173 0.996167 0.024148 0.000001
-0.171171 0.998557 0.023089 0.000001
-0.169169 1.000950 0.022030 0.000001
-0.167167 1.003348 0.020971 0.000001
-0.165165 1.005750 0.019913 0.000001
-0.163163 1.008156 0.018854 0.000001
-0.161161 1.010460 0.017832 0.000001
-0.159159 1.012737 0.016822 0.000001
-0.157157 1.015017 0.015811 0.000001
-0.155155 1.017291 0.014806 0.000001
-0.153153 1.019442 0.013852 0.000001
-0.151151 1.021596 0.012899 0.000001
-0.149149 1.023755 0.011945 0.000001
-0.147147 1.025918 0.010992 0.000001
-0.145145 1.028085 0.010039 0.000001
-0.143143 1.030256 0.009086 0.000001
-0.141141 1.032356 0.008170 0.000001
-0.139139 1.034395 0.007287 0.000001
-0.137137 1.036438 0.006405 0.000001
-0.135135 1.038485 0.005522 0.000001
-0.133133 1.040536 0.004640 0.000001
-0.131131 1.042592 0.003758 0.000001
-0.129129 1.044651 0.002875 0.000001
-0.127127 1.046715 0.001993 0.000001
-0.125125 1.048783 0.001110 0.000001
-0.123123 1.050855 0.000228 0.000001
-0.121121 1.052931 -0.000655 0.000001
-0.119119 1.055012 -0.001537 0.000001
-0.117117 1.057097 -0.002419 0.000001
-0.115115 1.059186 -0.003302 0.000001
-0.113113 1.061279 -0.004184 0.000001
-0.111111 1.063376 -0.005067 0.000001
-0.109109 1.065478 -0.005949 0.000001
-0.107107 1.067584 -0.006832 0.000001
-0.105105 1.069580 -0.007638 0.000001
-0.103103 1.071549 -0.008424 0.000001
-0.101101 1.073522 -0.009209 0.000001
-0.099099 1.075500 -0.009995 0.000001
-0.097097 1.077482 -0.010781 0.000001
-0.095095 1.079468 -0.011567 0.000001
-0.093093 1.081459 -0.012352 0.000001
-0.091091 1.083454 -0.013138 0.000001
-0.089089 1.085453 -0.013924 0.000001
-0.087087 1.087457 -0.014710 0.000001
-0.085085 1.089464 -0.015496 0.000001
-0.083083 1.091329 -0.016177 0.000001
-0.081081 1.093197 -0.016858 0.000001
-0.079079 1.095071 -0.017539 0.000001
-0.077077 1.096697 -0.018040 0.000001
-0.075075 1.098281 -0.018508 0.000001
-0.073073 1.099871 -0.018976 0.000001
-0.071071 1.101464 -0.019445 0.000001
-0.069069 1.103063 -0.019914 0.000001
-0.067067 1.104665 -0.020382 0.000001
-0.065065 1.106272 -0.020851 0.000001
-0.063063 1.107883 -0.021320 0.000001
-0.061061 1.109499 -0.021789 0.000001
-0.059059 1.111119 -0.022258 0.000001
-0.057057 1.112744 -0.022727 0.000001
-0.055055 1.114373 -0.023196 0.000001
-0.053053 1.115912 -0.023597 0.000001
-0.051051 1.117399 -0.023960 0.000001
-0.049049 1.118891 -0.024323 0.000001
-0.047047 1.120387 -0.024685 0.000001
-0.045045 1.121888 -0.025048 0.000001
-0.043043 1.123394 -0.025411 0.000001
-0.041041 1.124817 -0.025715 0.000001
-0.039039 1.126180 -0.025974 0.000001
-0.037037 1.127547 -0.026233 0.000001
-0.035035 1.128919 -0.026492 0.000001
-0.033033 1.130296 -0.026751 0.000001
-0.031031 1.131677 -0.027010 0.000001
-0.029029 1.132965 -0.027206 0.000001
-0.027027 1.134203 -0.027365 0.000001
-0.025025 1.135348 -0.027463 0.000001
-0.023023 1.136443 -0.027525 0.000001
-0.021021 1.137543 -0.027587 0.000001
-0.019019 1.138647 -0.027649 0.000001
-0.017017 1.139755 -0.027711 0.000001
-0.015015 1.140868 -0.027774 0.000001
-0.013013 1.141938 -0.027808 0.000001
-0.011011 1.142760 -0.027693 0.000001
-0.009009 1.143581 -0.027574 0.000001
-0.007007 1.144407 -0.027456 0.000001
-0.005005 1.145238 -0.027338 0.000001
-0.003003 1.146073 -0.027220 0.000001
-0.001001 1.146912 -0.027103 0.000001
0.001001 1.147629 -0.026917 0.000001
0.003003 1.148325 -0.026719 0.000001
0.005005 1.149026 -0.026520 0.000001
0.007007 1.149731 -0.026321 0.000001
0.009009 1.150440 -0.026123 0.000001
0.011011 1.151154 -0.025925 0.000001
0.013013 1.151873 -0.025726 0.000001
0.015015 1.152594 -0.025527 0.000001
0.017017 1.153169 -0.025262 0.000001
0.019019 1.153748 -0.024997 0.000001
0.021021 1.154278 -0.024711 0.000001
0.023023 1.154714 -0.024385 0.000001
0.025025 1.155154 -0.024059 0.000001
0.027027 1.155598 -0.023733 0.000001
0.029029 1.156048 -0.023407 0.000001
0.031031 1.156501 -0.023081 0.000001
0.033033 1.156837 -0.022716 0.000001
0.035035 1.157147 -0.022342 0.000001
0.037037 1.157307 -0.021925 0.000001
0.039039 1.157266 -0.021451 0.000001
0.041041 1.157130 -0.020951 0.000001
0.043043 1.156999 -0.020452 0.000001
0.045045 1.156873 -0.019952 0.000001
0.047047 1.156751 -0.019453 0.000001
0.049049 1.156633 -0.018953 0.000001
0.051051 1.156521 -0.018454 0.000001
0.053053 1.156413 -0.017955 0.000001
0.055055 1.156310 -0.017455 0.000001
0.057057 1.156211 -0.016956 0.000001
0.059059 1.156117 -0.016457 0.000001
0.061061 1.156027 -0.015958 0.000001
0.063063 1.155942 -0.015459 0.000001
0.065065 1.155862 -0.014960 0.000001
0.067067 1.155690 -0.014462 0.000001
0.069069 1.155337 -0.013967 0.000001
0.071071 1.154966 -0.013472 0.000001
0.073073 1.154600 -0.012977 0.000001
0.075075 1.154157 -0.012490 0.000001
0.077077 1.153649 -0.012009 0.000001
0.079079 1.153144 -0.011529 0.000001
0.081081 1.152645 -0.011049 0.000001
0.083083 1.152150 -0.010569 0.000001
0.085085 1.151659 -0.010089 0.000001
0.087087 1.151173 -0.009609 0.000001
0.089089 1.150692 -0.009129 0.000001
0.091091 1.150215 -0.008649 0.000001
0.093093 1.149744 -0.008169 0.000001
0.095095 1.149276 -0.007689 0.000001
0.097097 1.148813 -0.007209 0.000001
0.099099 1.148355 -0.006729 0.000001
0.101101 1.147902 -0.006249 0.000001
0.103103 1.147453 -0.005770 0.000001
0.105105 1.147008 -0.005290 0.000001
0.107107 1.146569 -0.004810 0.000001
0.109109 1.146008 -0.004398 0.000001
0.111111 1.145428 -0.003998 0.000001
0.113113 1.144852 -0.003598 0.000001
0.115115 1.144281 -0.003199 0.000001
0.117117 1.143714 -0.002799 0.000001
0.119119 1.143153 -0.002400 0.000001
0.121121 1.142566 -0.002022 0.000001
0.123123 1.141865 -0.001732 0.000001
0.125125 1.141168 -0.001443 0.000001
0.127127 1.140476 -0.001153 0.000001
0.129129 1.139789 -0.000864 0.000001
0.131131 1.139080 -0.000598 0.000001
0.133133 1.138255 -0.000443 0.000001
0.135135 1.137433 -0.000287 0.000001
0.137137 1.136617 -0.000132 0.000001
0.139139 1.135805 0.000023 0.000001
0.141141 1.134852 0.000024 0.000001
0.143143 1.133902 0.000024 0.000001
0.145145 1.132958 0.000024 0.000001
0.147147 1.132017 0.000024 0.000001
0.149149 1.131081 0.000024 0.000001
0.151151 1.130150 0.000024 0.000001
0.153153 1.129079 0.000024 0.000001
0.155155 1.128012 0.000024 0.000001
0.157157 1.126949 0.000024 0.000001
0.159159 1.125891 0.000024 0.000001
0.161161 1.124837 0.000024 0.000001
0.163163 1.123788 0.000024 0.000001
0.165165 1.122606 0.000024 0.000001
0.167167 1.121422 0.000024 0.000001
0.169169 1.120243 0.000024 0.000001
0.171171 1.119068 0.000024 0.000001
0.173173 1.117898 0.000024 0.000001
0.175175 1.116732 0.000024 0.000001
0.177177 1.115571 0.000024 0.000001
0.179179 1.114394 0.000024 0.000001
0.181181 1.113100 0.000023 0.000001
0.183183 1.111811 0.000023 0.000001
0.185185 1.110527 0.000023 0.000001
0.187187 1.109246 0.000023 0.000001
0.189189 1.107873 0.000023 0.000001
0.191191 1.106462 0.000023 0.000001
0.193193 1.105055 0.000023 0.000001
0.195195 1.103653 0.000023 0.000001
0.197197 1.102148 0.000023 0.000001
0.199199 1.100616 0.000023 0.000001
0.201201 1.099088 0.000023 0.000001
0.203203 1.097565 0.000023 0.000001
0.205205 1.096047 0.000023 0.000001
0.207207 1.094521 0.000023 0.000001
0.209209 1.092743 0.000023 0.000001
0.211211 1.090965 0.000023 0.000001
0.213213 1.089191 0.000023 0.000001
0.215215 1.087421 0.000023 0.000001
0.217217 1.085656 0.000023 0.000001
0.219219 1.083895 0.000023 0.000001
0.221221 1.082138 0.000023 0.000001
0.223223 1.080362 0.000023 0.000001
0.225225 1.078481 0.000022 0.000001
0.227227 1.076483 0.000022 0.000001
0.229229 1.074344 0.000022 0.000001
0.231231 1.072210 0.000022 0.000001
0.233233 1.069952 0.000022 0.000001
0.235235 1.067694 0.000022 0.000001
0.237237 1.065312 0.000022 0.000001
0.239239 1.062671 0.000022 0.000001
0.241241 1.060034 0.000022 0.000001
0.243243 1.057401 0.000022 0.000001
0.245245 1.054773 0.000022 0.000001
0.247247 1.052024 0.000022 0.000001
0.249249 1.049147 0.000022 0.000001
0.251251 1.046274 0.000022 0.000001
0.253253 1.043405 0.000022 0.000001
0.255255 1.040540 0.000022 0.000001
0.257257 1.037587 0.000022 0.000001
0.259259 1.034543 0.000022 0.000001
0.261261 1.031439 0.000022 0.000001
0.263263 1.028338 0.000022 0.000001
0.265265 1.025242 0.000022 0.000001
0.267267 1.022150 0.000022 0.000001
0.269269 1.019061 0.000021 0.000001
0.271271 1.015977 0.000021 0.000001
0.273273 1.012897 0.000021 0.000001
0.275275 1.009821 0.000021 0.000001
0.277277 1.006750 0.000021 0.000001
0.279279 1.003682 0.000021 0.000001
0.281281 1.000618 0.000021 0.000001
0.283283 0.997558 0.000021 0.000001
0.285285 0.994472 0.000021 0.000001
0.287287 0.991300 0.000021 0.000001
0.289289 0.988133 0.000021 0.000001
0.291291 0.984969 0.000021 0.000001
0.293293 0.981810 0.000021 0.000001
0.295295 0.978654 0.000021 0.000001
0.297297 0.975503 0.000021 0.000001
0.299299 0.972354 0.000021 0.000001
0.301301 0.969094 0.000021 0.000001
0.303303 0.965838 0.000021 0.000001
0.305305 0.962511 0.000021 0.000001
0.307307 0.959149 0.000021 0.000001
0.309309 0.955790 0.000021 0.000001
0.311311 0.952435 0.000021 0.000001
0.313313 0.949084 0.000021 0.000001
0.315315 0.945677 0.000021 0.000001
0.317317 0.942222 0.000020 0.000001
0.319319 0.938771 0.000020 0.000001
0.321321 0.935324 0.000020 0.000001
0.323323 0.931880 0.000020 0.000001
0.325325 0.928407 0.000020 0.000001
0.327327 0.924863 0.000020 0.000001
0.329329 0.921322 0.000020 0.000001
0.331331 0.917784 0.000020 0.000001
0.333333 0.914251 0.000020 0.000001
0.335335 0.910721 0.000020 0.000001
0.337337 0.907194 0.000020 0.000001
0.339339 0.903672 0.000020 0.000001
0.341341 0.900153 0.000020 0.000001
0.343343 0.896637 0.000020 0.000001
0.345345 0.893109 0.000020 0.000001
0.347347 0.889496 0.000020 0.000001
0.349349 0.885788 0.000020 0.000001
0.351351 0.882007 0.000020 0.000001
0.353353 0.878204 0.000020 0.000001
0.355355 0.874405 0.000020 0.000001
0.357357 0.870609 0.000020 0.000001
0.359359 0.866817 0.000020 0.000001
0.361361 0.863029 0.000020 0.000001
0.363363 0.859244 0.000020 0.000001
0.365365 0.855458 0.000020 0.000001
0.367367 0.851584 0.000019 0.000001
0.369369 0.847712 0.000019 0.000001
0.371371 0.843750 0.000019 0.000001
0.373373 0.839791 0.000019 0.000001
0.375375 0.835836 0.000019 0.000001
0.377377 0.831885 0.000019 0.000001
0.379379 0.827936 0.000019 0.000001
0.381381 0.823991 0.000019 0.000001
0.383383 0.820045 0.000019 0.000001
0.385385 0.816017 0.000019 0.000001
0.387387 0.811992 0.000019 0.000001
0.389389 0.807971 0.000019 0.000001
0.391391 0.803952 0.000019 0.000001
0.393393 0.799937 0.000019 0.000001
0.395395 0.795925 0.000019 0.000001
0.397397 0.791917 0.000019 0.000001
0.399399 0.787815 0.000019 0.000001
0.401401 0.783644 0.000019 0.000001
0.403403 0.779476 0.000019 0.000001
0.405405 0.775312 0.000019 0.000001
0.407407 0.771150 0.000019 0.000001
0.409409 0.766991 0.000019 0.000001
0.411411 0.762836 0.000019 0.000001
0.413413 0.758645 0.000019 0.000001
0.415415 0.754417 0.000019 0.000001
0.417417 0.750191 0.000019 0.000001
0.419419 0.745969 0.000019 0.000001
0.421421 0.741713 0.000018 0.000001
0.423423 0.737376 0.000018 0.000001
0.425425 0.733011 0.000018 0.000001
0.427427 0.728649 0.000018 0.000001
0.429429 0.724239 0.000018 0.000001
0.431431 0.719799 0.000018 0.000001
0.433433 0.715301 0.000018 0.000001
0.435435 0.710806 0.000018 0.000001
0.437437 0.706314 0.000018 0.000001
0.439439 0.701811 0.000018 0.000001
0.441441 0.697256 0.000018 0.000001
0.443443 0.692704 0.000018 0.000001
0.445445 0.688154 0.000018 0.000001
0.447447 0.683607 0.000018 0.000001
0.449449 0.679032 0.000018 0.000001
0.451451 0.674425 0.000018 0.000001
0.453453 0.669822 0.000018 0.000001
0.455455 0.665221 0.000018 0.000001
0.457457 0.660594 0.000018 0.000001
0.459459 0.655938 0.000018 0.000001
0.461461 0.651283 0.000018 0.000001
0.463463 0.646632 0.000018 0.000001
0.465465 0.641983 0.000018 0.000001
0.467467 0.637321 0.000018 0.000001
0.469469 0.632610 0.000018 0.000001
0.471471 0.627855 0.000018 0.000001
0.473473 0.623104 0.000018 0.000001
0.475475 0.618354 0.000017 0.000001
0.477477 0.613607 0.000017 0.000001
0.479479 0.608863 0.000017 0.000001
0.481481 0.604121 0.000017 0.000001
0.483483 0.599344 0.000017 0.000001
0.485485 0.594557 0.000017 0.000001
0.487487 0.589746 0.000017 0.000001
0.489489 0.584915 0.000017 0.000001
0.491491 0.580086 0.000017 0.000001
0.493493 0.575172 0.000017 0.000001
0.495495 0.570255 0.000017 0.000001
0.497497 0.565280 0.000017 0.000001
0.499499 0.560222 0.000017 0.000001
0.501502 0.555127 0.000017 0.000001
0.503504 0.550005 0.000017 0.000001
0.505506 0.544882 0.000017 0.000001
0.507508 0.539724 0.000017 0.000001
0.509510 0.534562 0.000017 0.000001
0.511512 0.529371 0.000017 0.000001
0.513514 0.524181 0.000017 0.000001
0.515516 0.518994 0.000017 0.000001
0.517518 0.513808 0.000017 0.000001
0.519520 0.508625 0.000017 0.000001
0.521522 0.503444 0.000017 0.000001
0.523524 0.498265 0.000017 0.000001
0.525526 0.493079 0.000017 0.000001
0.527528 0.487843 0.000017 0.000001
0.529530 0.482610 0.000017 0.000001
0.531532 0.477351 0.000017 0.000001
0.533534 0.472094 0.000017 0.000001
0.535536 0.466838 0.000016 0.000001
0.537538 0.461562 0.000016 0.000001
0.539540 0.456285 0.000016 0.000001
0.541542 0.451010 0.000016 0.000001
0.543544 0.445737 0.000016 0.000001
0.545546 0.440465 0.000016 0.000001
0.547548 0.435195 0.000016 0.000001
0.549550 0.429927 0.000016 0.000001
0.551552 0.424661 0.000016 0.000001
0.553554 0.419396 0.000016 0.000001
0.555556 0.414133 0.000016 0.000001
0.557558 0.408871 0.000016 0.000001
0.559560 0.403612 0.000016 0.000001
0.561562 0.398353 0.000016 0.000001
0.563564 0.393097 0.000016 0.000001
0.565566 0.387842 0.000016 0.000001
0.567568 0.382588 0.000016 0.000001
0.569570 0.377337 0.000016 0.000001
0.571572 0.372086 0.000016 0.000001
0.573574 0.366837 0.000016 0.000000
0.575576 0.361590 0.000016 0.000000
0.577578 0.356344 0.000016 0.000000
0.579580 0.351099 0.000016 0.000000
0.581582 0.345854 0.000016 0.000000
0.583584 0.340609 0.000016 0.000000
0.585586 0.335365 0.000016 0.000000
0.587588 0.330125 0.000016 0.000000
0.589590 0.324889 0.000016 0.000000
0.591592 0.319656 0.000016 0.000000
0.593594 0.314426 0.000016 0.000000
0.595596 0.309197 0.000016 0.000000
0.597598 0.303970 0.000015 0.000000
0.599600 0.298744 0.000015 0.000000
0.601602 0.293519 0.000015 0.000000
0.603604 0.288295 0.000015 0.000000
0.605606 0.283073 0.000015 0.000000
0.607608 0.277851 0.000015 0.000000
0.609610 0.272631 0.000015 0.000000
0.611612 0.267412 0.000015 0.000000
0.613614 0.262193 0.000015 0.000000
0.615616 0.256976 0.000015 0.000000
0.617618 0.251773 0.000015 0.000000
0.619620 0.246583 0.000015 0.000000
0.621622 0.241407 0.000015 0.000000
0.623624 0.236253 0.000015 0.000000
0.625626 0.231100 0.000015 0.000000
0.627628 0.225948 0.000015 0.000000
0.629630 0.220797 0.000015 0.000000
0.631632 0.215664 0.000015 0.000000
0.633634 0.210541 0.000015 0.000000
0.635636 0.205419 0.000015 0.000000
0.637638 0.200298 0.000015 0.000000
0.639640 0.195178 0.000015 0.000000
0.641642 0.190058 0.000015 0.000000
0.643644 0.184940 0.000015 0.000000
0.645646 0.179834 0.000015 0.000000
0.647648 0.174752 0.000015 0.000000
0.649650 0.169671 0.000015 0.000000
0.651652 0.164590 0.000015 0.000000
0.653654 0.159510 0.000015 0.000000
0.655656 0.154431 0.000015 0.000000
0.657658 0.149352 0.000015 0.000000
0.659660 0.144292 0.000015 0.000000
0.661662 0.139270 0.000015 0.000000
0.663664 0.134282 0.000014 0.000000
0.665666 0.129294 0.000014 0.000000
0.667668 0.124307 0.000014 0.000000
0.669670 0.119320 0.000014 0.000000
0.671672 0.114369 0.000014 0.000000
0.673674 0.109434 0.000014 0.000000
0.675676 0.104500 0.000014 0.000000
0.677678 0.099565 0.000014 0.000000
0.679680 0.094632 0.000014 0.000000
0.681682 0.089698 0.000014 0.000000
0.683684 0.084788 0.000014 0.000000
0.685686 0.079914 0.000014 0.000000
0.687688 0.075041 0.000014 0.000000
0.689690 0.070167 0.000014 0.000000
0.691692 0.065294 0.000014 0.000000
0.693694 0.060422 0.000014 0.000000
0.695696 0.055549 0.000014 0.000000
0.697698 0.050677 0.000014 0.000000
0.699700 0.045805 0.000014 0.000000
0.701702 0.040973 0.000014 0.000000
0.703704 0.036172 0.000014 0.000000
0.705706 0.031370 0.000014 0.000000
0.707708 0.026569 0.000014 0.000000
0.709710 0.021768 0.000014 0.000000
0.711712 0.016967 0.000014 0.000000
0.713714 0.012166 0.000014 0.000000
0.715716 0.007365 0.000014 0.000000
0.717718 0.002564 0.000014 0.000000
0.719720 -0.002237 0.000014 0.000000
0.721722 -0.007038 0.000014 0.000000
0.723724 -0.011839 0.000014 0.000000
0.725726 -0.016640 0.000014 0.000000
0.727728 -0.021388 0.000014 0.000000
0.729730 -0.025934 0.000014 0.000000
0.731732 -0.030471 0.000014 0.000000
0.733734 -0.035007 0.000014 0.000000
0.735736 -0.039475 0.000013 0.000000
0.737738 -0.043919 0.000013 0.000000
0.739740 -0.048363 0.000013 0.000000
0.741742 -0.052807 0.000013 0.000000
0.743744 -0.057252 0.000013 0.000000
0.745746 -0.061697 0.000013 0.000000
0.747748 -0.066142 0.000013 0.000000
0.749750 -0.070587 0.000013 0.000000
0.751752 -0.075033 0.000013 0.000000
0.753754 -0.079479 0.000013 0.000000
0.755756 -0.083925 0.000013 0.000000
0.757758 -0.088372 0.000013 0.000000
0.759760 -0.092779 0.000013 0.000000
0.761762 -0.097116 0.000013 0.000000
0.763764 -0.101453 0.000013 0.000000
0.765766 -0.105682 0.000013 0.000000
0.767768 -0.109907 0.000013 0.000000
0.769770 -0.114132 0.000013 0.000000
0.771772 -0.118357 0.000013 0.000000
0.773774 -0.122583 0.000013 0.000000
0.775776 -0.126809 0.000013 0.000000
0.777778 -0.131036 0.000013 0.000000
0.779780 -0.135263 0.000013 0.000000
0.781782 -0.139491 0.000013 0.000000
0.783784 -0.143720 0.000013 0.000000
0.785786 -0.147949 0.000013 0.000000
0.787788 -0.152178 0.000013 0.000000
0.789790 -0.156409 0.000013 0.000000
0.791792 -0.160640 0.000013 0.000000
0.793794 -0.164871 0.000013 0.000000
0.795796 -0.169067 0.000013 0.000000
0.797798 -0.173163 0.000013 0.000000
0.799800 -0.177259 0.000013 0.000000
0.801802 -0.181357 0.000013 0.000000
0.803804 -0.185455 0.000013 0.000000
0.805806 -0.189554 0.000013 0.000000
0.807808 -0.193654 0.000013 0.000000
0.809810 -0.197754 0.000013 0.000000
0.811812 -0.201855 0.000012 0.000000
0.813814 -0.205957 0.000012 0.000000
0.815816 -0.210060 0.000012 0.000000
0.817818 -0.214164 0.000012 0.000000
0.819820 -0.218198 0.000012 0.000000
0.821822 -0.222149 0.000012 0.000000
0.823824 -0.226100 0.000012 0.000000
0.825826 -0.230021 0.000012 0.000000
0.827828 -0.233814 0.000012 0.000000
0.829830 -0.237609 0.000012 0.000000
0.831832 -0.241404 0.000012 0.000000
0.833834 -0.245201 0.000012 0.000000
0.835836 -0.248998 0.000012 0.000000
0.837838 -0.252796 0.000012 0.000000
0.839840 -0.256434 0.000012 0.000000
0.841842 -0.259893 0.000012 0.000000
0.843844 -0.263354 0.000012 0.000000
0.845846 -0.266816 0.000012 0.000000
0.847848 -0.270278 0.000012 0.000000
0.849850 -0.273742 0.000012 0.000000
0.851852 -0.277207 0.000012 0.000000
0.853854 -0.280673 0.000012 0.000000
0.855856 -0.284140 0.000012 0.000000
0.857858 -0.287609 0.000012 0.000000
0.859860 -0.291078 0.000012 0.000000
0.861862 -0.294549 0.000012 0.000000
0.863864 -0.298020 0.000012 0.000000
0.865866 -0.301493 0.000012 0.000000
0.867868 -0.304858 0.000012 0.000000
0.869870 -0.308140 0.000012 0.000000
0.871872 -0.311424 0.000012 0.000000
0.873874 -0.314709 0.000012 0.000000
0.875876 -0.317996 0.000012 0.000000
0.877878 -0.321283 0.000012 0.000000
0.879880 -0.324572 0.000012 0.000000
0.881882 -0.327862 0.000012 0.000000
0.883884 -0.331154 0.000012 0.000000
0.885886 -0.334447 0.000012 0.000000
0.887888 -0.337741 0.000012 0.000000
0.889890 -0.341037 0.000012 0.000000
0.891892 -0.344333 0.000012 0.000000
0.893894 -0.347632 0.000012 0.000000
0.895896 -0.350931 0.000011 0.000000
0.897898 -0.354233 0.000011 0.000000
0.899900 -0.357535 0.000011 0.000000
0.901902 -0.360765 0.000011 0.000000
0.903904 -0.363849 0.000011 0.000000
0.905906 -0.366934 0.000011 0.000000
0.907908 -0.370021 0.000011 0.000000
0.909910 -0.373109 0.000011 0.000000
0.911912 -0.376153 0.000011 0.000000
0.913914 -0.379014 0.000011 0.000000
0.915916 -0.381699 0.000011 0.000000
0.917918 -0.384330 0.000011 0.000000
0.919920 -0.386963 0.000011 0.000000
0.921922 -0.389597 0.000011 0.000000
0.923924 -0.392232 0.000011 0.000000
0.925926 -0.394869 0.000011 0.000000
0.927928 -0.397508 0.000011 0.000000
0.929930 -0.400065 0.000011 0.000000
0.931932 -0.402334 0.000011 0.000000
0.933934 -0.404484 0.000011 0.000000
0.935936 -0.406636 0.000011 0.000000
0.937938 -0.408790 0.000011 0.000000
0.939940 -0.410945 0.000011 0.000000
0.941942 -0.413102 0.000011 0.000000
0.943944 -0.415155 0.000011 0.000000
0.945946 -0.416926 0.000011 0.000000
0.947948 -0.418498 0.000011 0.000000
0.949950 -0.419793 0.000011 0.000000
0.951952 -0.420915 0.000011 0.000000
0.953954 -0.421910 0.000011 0.000000
0.955956 -0.422768 0.000011 0.000000
0.957958 -0.423628 0.000011 0.000000
0.959960 -0.424490 0.000011 0.000000
0.961962 -0.425354 0.000011 0.000000
0.963964 -0.426219 0.000011 0.000000
0.965966 -0.427086 0.000011 0.000000
0.967968 -0.427954 0.000011 0.000000
0.969970 -0.428394 0.000011 0.000000
0.971972 -0.428704 0.000011 0.000000
0.973974 -0.428926 0.000011 0.000000
0.975976 -0.428954 0.000011 0.000000
0.977978 -0.428984 0.000011 0.000000
0.979980 -0.428940 0.000011 0.000000
0.981982 -0.428681 0.000011 0.000000
0.983984 -0.428425 0.000011 0.000000
0.985986 -0.428171 0.000010 0.000000
0.987988 -0.427918 0.000010 0.000000
0.989990 -0.427667 0.000010 0.000000
0.991992 -0.427173 0.000010 0.000000
0.993994 -0.426624 0.000010 0.000000
0.995996 -0.426052 0.000010 0.000000
0.997998 -0.425200 0.000010 0.000000
1.000000 -0.424350 0.000010 0.000000


==> Images/etsamplets.txt <==
-1.000000 -0.085032 -0.030717 -0.043236
-0.997998 -0.085202 -0.030779 -0.043323
-0.995996 -0.085373 -0.030841 -0.043410
-0.993994 -0.085544 -0.030902 -0.043497
-0.991992 -0.085390 -0.030481 -0.042056
-0.989990 -0.084902 -0.029566 -0.039049
-0.987988 -0.084414 -0.028650 -0.036042
-0.985986 -0.083927 -0.027734 -0.033035
-0.983984 -0.083440 -0.026822 -0.030050
-0.981982 -0.082957 -0.025946 -0.027310
-0.979980 -0.082473 -0.025070 -0.024570
-0.977978 -0.081990 -0.024195 -0.021830
-0.975976 -0.081508 -0.023319 -0.019090
-0.973974 -0.081028 -0.022480 -0.016596
-0.971972 -0.080555 -0.021721 -0.014635
-0.969970 -0.080082 -0.020961 -0.012674
-0.967968 -0.079609 -0.020202 -0.010713
-0.965966 -0.079137 -0.019443 -0.008752
-0.963964 -0.078665 -0.018684 -0.006791
-0.961962 -0.078193 -0.017925 -0.004830
-0.959960 -0.077722 -0.017166 -0.002869
-0.957958 -0.077251 -0.016407 -0.000908
-0.955956 -0.076780 -0.015648 0.001053
-0.953954 -0.076309 -0.014889 0.003014
-0.951952 -0.075839 -0.014130 0.004974
-0.949950 -0.075369 -0.013372 0.006935
-0.947948 -0.074900 -0.012613 0.008896
-0.945946 -0.074431 -0.011854 0.010857
-0.943944 -0.073962 -0.011096 0.012818
-0.941942 -0.073493 -0.010337 0.014779
-0.939940 -0.073025 -0.009579 0.016740
-0.937938 -0.072557 -0.008820 0.018702
-0.935936 -0.072089 -0.008062 0.020663
-0.933934 -0.071621 -0.007304 0.022624
-0.931932 -0.071154 -0.006545 0.024586
-0.929930 -0.070690 -0.005823 0.026304
-0.927928 -0.070233 -0.005187 0.027450
-0.925926 -0.069776 -0.004550 0.028595
-0.923924 -0.069319 -0.003914 0.029740
-0.921922 -0.068863 -0.003278 0.030886
-0.919920 -0.068407 -0.002641 0.032031
-0.917918 -0.067953 -0.002030 0.033011
-0.915916 -0.067505 -0.001485 0.033542
-0.913914 -0.067057 -0.000941 0.034074
-0.911912 -0.066610 -0.000396 0.034606
-0.909910 -0.066162 0.000148 0.035138
-0.907908 -0.065715 0.000692 0.035670
-0.905906 -0.065268 0.001237 0.036202
-0.903904 -0.064822 0.001781 0.036735
-0.901902 -0.064376 0.002326 0.037267
-0.899900 -0.063930 0.002870 0.037800
-0.897898 -0.063484 0.003415 0.038333
-0.895896 -0.063038 0.003959 0.038866
-0.893894 -0.062593 0.004504 0.039399
-0.891892 -0.062148 0.005048 0.039932
-0.889890 -0.061703 0.005593 0.040466
-0.887888 -0.061260 0.006122 0.040900
-0.885886 -0.060822 0.006588 0.040905
-0.883884 -0.060385 0.007053 0.040907
-0.881882 -0.059948 0.007508 0.040848
-0.879880 -0.059514 0.007942 0.040641
-0.877878 -0.059080 0.008375 0.040435
-0.875876 -0.058646 0.008809 0.040228
-0.873874 -0.058212 0.009243 0.040022
-0.871872 -0.057780 0.009654 0.039669
-0.869870 -0.057349 0.010060 0.039278
-0.867868 -0.056922 0.010427 0.038626
-0.865866 -0.056495 0.010790 0.037949
-0.863864 -0.056069 0.011153 0.037273
-0.861862 -0.055642 0.011516 0.036597
-0.859860 -0.055216 0.011879 0.035921
-0.857858 -0.054790 0.012242 0.035245
-0.855856 -0.054364 0.012605 0.034569
-0.853854 -0.053939 0.012966 0.033876
-0.851852 -0.053523 0.013226 0.032515
-0.849850 -0.053107 0.013486 0.031154
-0.847848 -0.052691 0.013746 0.029793
-0.845846 -0.052275 0.014006 0.028432
-0.843844 -0.051859 0.014267 0.027071
-0.841842 -0.051444 0.014527 0.025711
-0.839840 -0.051029 0.014787 0.024350
-0.837838 -0.050614 0.015048 0.022990
-0.835836 -0.050199 0.015308 0.021630
-0.833834 -0.049785 0.015569 0.020269
-0.831832 -0.049370 0.015829 0.018909
-0.829830 -0.048956 0.016090 0.017549
-0.827828 -0.048542 0.016351 0.016189
-0.825826 -0.048129 0.016612 0.014829
-0.823824 -0.047715 0.016873 0.013469
-0.821822 -0.047304 0.017106 0.011924
-0.819820 -0.046899 0.017279 0.009983
-0.817818 -0.046496 0.017419 0.007821
-0.815816 -0.046094 0.017559 0.005659
-0.813814 -0.045692 0.017699 0.003497
-0.811812 -0.045291 0.017839 0.001335
-0.809810 -0.044889 0.017979 -0.000827
-0.807808 -0.044488 0.018119 -0.002989
-0.805806 -0.044086 0.018260 -0.005151
-0.803804 -0.043685 0.018400 -0.007312
-0.801802 -0.043285 0.018540 -0.009474
-0.799800 -0.042887 0.018651 -0.011835
-0.797798 -0.042491 0.018737 -0.014361
-0.795796 -0.042096 0.018822 -0.016887
-0.793794 -0.041704 0.018867 -0.019680
-0.791792 -0.041314 0.018902 -0.022546
-0.789790 -0.040924 0.018936 -0.025412
-0.787788 -0.040534 0.018970 -0.028277
-0.785786 -0.040144 0.019005 -0.031144
-0.783784 -0.039754 0.019040 -0.034010
-0.781782 -0.039364 0.019074 -0.036876
-0.779780 -0.038975 0.019109 -0.039742
-0.777778 -0.038586 0.019144 -0.042609
-0.775776 -0.038200 0.019141 -0.045723
-0.773774 -0.037818 0.019105 -0.049058
-0.771772 -0.037437 0.019059 -0.052460
-0.769770 -0.037055 0.019013 -0.055862
-0.767768 -0.036674 0.018967 -0.059265
-0.765766 -0.036294 0.018921 -0.062667
-0.763764 -0.035913 0.018875 -0.066070
-0.761762 -0.035532 0.018830 -0.069473
-0.759760 -0.035154 0.018765 -0.073003
-0.757758 -0.034777 0.018678 -0.076680
-0.755756 -0.034402 0.018583 -0.080409
-0.753754 -0.034029 0.018468 -0.084270
-0.751752 -0.033655 0.018353 -0.088131
-0.749750 -0.033282 0.018238 -0.091992
-0.747748 -0.032909 0.018120 -0.095875
-0.745746 -0.032539 0.017983 -0.099891
-0.743744 -0.032171 0.017814 -0.104112
-0.741742 -0.031804 0.017643 -0.108341
-0.739740 -0.031436 0.017473 -0.112570
-0.737738 -0.031069 0.017303 -0.116800
-0.735736 -0.030702 0.017133 -0.121031
-0.733734 -0.030335 0.016963 -0.125262
-0.731732 -0.029974 0.016735 -0.129875
-0.729730 -0.029615 0.016491 -0.134597
-0.727728 -0.029256 0.016246 -0.139319
-0.725726 -0.028896 0.016002 -0.144042
-0.723724 -0.028537 0.015758 -0.148766
-0.721722 -0.028178 0.015513 -0.153490
-0.719720 -0.027820 0.015269 -0.158215
-0.717718 -0.027461 0.015025 -0.162941
-0.715716 -0.027102 0.014781 -0.167667
-0.713714 -0.026744 0.014537 -0.172393
-0.711712 -0.026385 0.014293 -0.177121
-0.709710 -0.026034 0.013981 -0.182292
-0.707708 -0.025682 0.013667 -0.187484
-0.705706 -0.025331 0.013352 -0.192677
-0.703704 -0.024980 0.013037 -0.197870
-0.701702 -0.024629 0.012723 -0.203065
-0.699700 -0.024281 0.012378 -0.156632
-0.697698 -0.023935 0.012017 -0.085091
-0.695696 -0.023589 0.011657 -0.013550
-0.693694 -0.023243 0.011296 0.057991
-0.691692 -0.022897 0.010936 0.129533
-0.689690 -0.022555 0.010541 0.166698
-0.687688 -0.022217 0.010105 0.162567
-0.685686 -0.021879 0.009668 0.158437
-0.683684 -0.021541 0.009231 0.154308
-0.681682 -0.021203 0.008795 0.150179
-0.679680 -0.020865 0.008358 0.146051
-0.677678 -0.020528 0.007922 0.141923
-0.675676 -0.020190 0.007485 0.137796
-0.673674 -0.019853 0.007049 0.133670
-0.671672 -0.019515 0.006613 0.129544
-0.669670 -0.019178 0.006176 0.125418
-0.667668 -0.018841 0.005740 0.121293
-0.665666 -0.018505 0.005290 0.117239
-0.663664 -0.018174 0.004791 0.113449
-0.661662 -0.017844 0.004287 0.109684
-0.659660 -0.017515 0.003772 0.105980
-0.657658 -0.017187 0.003250 0.102309
-0.655656 -0.016860 0.002719 0.098694
-0.653654 -0.016534 0.002178 0.095124
-0.651652 -0.016209 0.001630 0.091599
-0.649650 -0.015885 0.001067 0.088150
-0.647648 -0.015561 0.000504 0.084701
-0.645646 -0.015240 -0.000081 0.081372
-0.643644 -0.014923 -0.000703 0.078242
-0.641642 -0.014606 -0.001325 0.075112
-0.639640 -0.014288 -0.001947 0.071982
-0.637638 -0.013971 -0.002569 0.068852
-0.635636 -0.013654 -0.003192 0.065723
-0.633634 -0.013337 -0.003814 0.062594
-0.631632 -0.013020 -0.004436 0.059465
-0.629630 -0.012703 -0.005058 0.056337
-0.627628 -0.012387 -0.005681 0.053208
-0.625626 -0.012070 -0.006303 0.050080
-0.623624 -0.011759 -0.006984 0.047270
-0.621622 -0.011451 -0.007686 0.044570
-0.619620 -0.011143 -0.008389 0.041870
-0.617618 -0.010835 -0.009091 0.039171
-0.615616 -0.010526 -0.009793 0.036471
-0.613614 -0.010218 -0.010495 0.033772
-0.611612 -0.009910 -0.011197 0.031073
-0.609610 -0.009602 -0.011902 0.028385
-0.607608 -0.009299 -0.012644 0.025900
-0.605606 -0.008997 -0.013410 0.023543
-0.603604 -0.008702 -0.014227 0.021467
-0.601602 -0.008406 -0.015045 0.019391
-0.599600 -0.008111 -0.015863 0.017315
-0.597598 -0.007816 -0.016681 0.015240
-0.595596 -0.007520 -0.017499 0.013164
-0.593594 -0.007225 -0.018317 0.011088
-0.591592 -0.006930 -0.019135 0.009013
-0.589590 -0.006634 -0.019953 0.006937
-0.587588 -0.006339 -0.020772 0.004862
-0.585586 -0.006044 -0.021590 0.002786
-0.583584 -0.005748 -0.022408 0.000711
-0.581582 -0.005453 -0.023227 -0.001365
-0.579580 -0.005158 -0.024046 -0.003440
-0.577578 -0.004863 -0.024864 -0.005515
-0.575576 -0.004568 -0.025683 -0.007591
-0.573574 -0.004282 -0.026585 -0.009219
-0.571572 -0.003996 -0.027493 -0.010808
-0.569570 -0.003711 -0.028402 -0.012396
-0.567568 -0.003426 -0.029311 -0.013985
-0.565566 -0.003141 -0.030220 -0.015574
-0.563564 -0.002858 -0.031152 -0.017038
-0.561562 -0.002578 -0.032106 -0.018385
-0.559560 -0.002297 -0.033059 -0.019732
-0.557558 -0.002017 -0.034013 -0.021079
-0.555556 -0.001737 -0.034967 -0.022426
-0.553554 -0.001460 -0.035954 -0.023592
-0.551552 -0.001186 -0.036963 -0.024644
-0.549550 -0.000912 -0.037971 -0.025696
-0.547548 -0.000638 -0.038979 -0.026749
-0.545546 -0.000363 -0.039988 -0.027802
-0.543544 -0.000089 -0.040997 -0.028854
-0.541542 0.000185 -0.042006 -0.029907
-0.539540 0.000459 -0.043015 -0.030960
-0.537538 0.000720 -0.044142 -0.031361
-0.535536 0.000980 -0.045275 -0.031737
-0.533534 0.001240 -0.046407 -0.032113
-0.531532 0.001500 -0.047540 -0.032489
-0.529530 0.001761 -0.048673 -0.032866
-0.527528 0.002021 -0.049806 -0.033243
-0.525526 0.002281 -0.050939 -0.033619
-0.523524 0.002541 -0.052072 -0.033996
-0.521522 0.002802 -0.053206 -0.034373
-0.519520 0.003062 -0.054340 -0.034750
-0.517518 0.003322 -0.055474 -0.035128
-0.515516 0.003582 -0.056608 -0.035505
-0.513514 0.003843 -0.057743 -0.035883
-0.511512 0.004103 -0.058878 -0.036261
-0.509510 0.004363 -0.060013 -0.036638
-0.507508 0.004624 -0.061148 -0.037016
-0.505506 0.004884 -0.062283 -0.037395
-0.503504 0.005144 -0.063419 -0.037773
-0.501502 0.005405 -0.064555 -0.038151
-0.499499 0.005665 -0.065691 -0.038530
-0.497497 0.005926 -0.066828 -0.038909
-0.495495 0.006176 -0.068050 -0.038812
-0.493493 0.006425 -0.069292 -0.038614
-0.491491 0.006673 -0.070533 -0.038415
-0.489489 0.006920 -0.071789 -0.038141
-0.487487 0.007164 -0.073064 -0.037757
-0.485485 0.007409 -0.074340 -0.037373
-0.483483 0.007654 -0.075616 -0.036990
-0.481481 0.007898 -0.076892 -0.036606
-0.479479 0.008139 -0.078199 -0.036055
-0.477477 0.008380 -0.079508 -0.035491
-0.475475 0.008621 -0.080817 -0.034927
-0.473473 0.008858 -0.082158 -0.034193
-0.471471 0.009094 -0.083510 -0.033395
-0.469469 0.009330 -0.084862 -0.032597
-0.467467 0.009567 -0.086215 -0.031799
-0.465465 0.009803 -0.087568 -0.031002
-0.463463 0.010039 -0.088922 -0.030204
-0.461461 0.010275 -0.090275 -0.029407
-0.459459 0.010505 -0.091679 -0.028330
-0.457457 0.010735 -0.093086 -0.027240
-0.455455 0.010965 -0.094493 -0.026151
-0.453453 0.011195 -0.095900 -0.025062
-0.451451 0.011425 -0.097308 -0.023973
-0.449449 0.011653 -0.098734 -0.022782
-0.447447 0.011876 -0.100203 -0.021348
-0.445445 0.012099 -0.101673 -0.019915
-0.443443 0.012322 -0.103144 -0.018482
-0.441441 0.012545 -0.104614 -0.017049
-0.439439 0.012768 -0.106085 -0.015616
-0.437437 0.012991 -0.107557 -0.014183
-0.435435 0.013214 -0.109029 -0.012750
-0.433433 0.013437 -0.110501 -0.011317
-0.431431 0.013658 -0.111991 -0.009788
-0.429429 0.013874 -0.113521 -0.008034
-0.427427 0.014090 -0.115052 -0.006280
-0.425425 0.014307 -0.116583 -0.004526
-0.423423 0.014523 -0.118114 -0.002771
-0.421421 0.014733 -0.119702 -0.000701
-0.419419 0.014938 -0.121325 0.001575
-0.417417 0.015143 -0.122950 0.003851
-0.415415 0.015348 -0.124575 0.006127
-0.413413 0.015553 -0.126200 0.008403
-0.411411 0.015759 -0.127826 0.010679
-0.409409 0.015964 -0.129452 0.012954
-0.407407 0.016169 -0.131079 0.015230
-0.405405 0.016375 -0.132707 0.017506
-0.403403 0.016581 -0.134335 0.019783
-0.401401 0.016786 -0.135963 0.022059
-0.399399 0.016992 -0.137592 0.024335
-0.397397 0.017198 -0.139222 0.026611
-0.395395 0.017403 -0.140852 0.028888
-0.393393 0.017609 -0.142483 0.031164
-0.391391 0.017815 -0.144114 0.033441
-0.389389 0.018021 -0.145746 0.035718
-0.387387 0.018227 -0.147382 0.038013
-0.385385 0.018423 -0.149094 0.040748
-0.383383 0.018619 -0.138304 0.041401
-0.381381 0.018814 0.070773 0.009036
-0.379379 0.019007 0.127726 -0.000000
-0.377377 0.019199 0.125766 -0.000000
-0.375375 0.019392 0.123806 -0.000000
-0.373373 0.019578 0.121913 -0.000000
-0.371371 0.019762 0.120053 -0.000000
-0.369369 0.019946 0.118193 -0.000000
-0.367367 0.020130 0.116334 -0.000000
-0.365365 0.020314 0.114475 -0.000000
-0.363363 0.020499 0.112617 -0.000000
-0.361361 0.020683 0.110759 -0.000000
-0.359359 0.020867 0.108902 -0.000000
-0.357357 0.021052 0.107045 -0.000000
-0.355355 0.021237 0.105188 -0.000000
-0.353353 0.021421 0.103332 -0.000000
-0.351351 0.021606 0.101477 -0.000000
-0.349349 0.021791 0.099621 0.000000
-0.347347 0.021974 0.097787 0.000000
-0.345345 0.022150 0.096033 0.000000
-0.343343 0.022327 0.094280 0.000000
-0.341341 0.022503 0.092530 -0.000000
-0.339339 0.022675 0.090824 -0.000000
-0.337337 0.022848 0.089118 -0.000000
-0.335335 0.023021 0.087413 -0.000000
-0.333333 0.023194 0.085708 -0.000000
-0.331331 0.023364 0.084036 -0.000000
-0.329329 0.023532 0.082386 -0.000000
-0.327327 0.023700 0.080736 -0.000000
-0.325325 0.023869 0.079086 -0.000000
-0.323323 0.024036 0.077447 -0.000000
-0.321321 0.024201 0.075842 -0.000000
-0.319319 0.024366 0.074238 -0.000000
-0.317317 0.024531 0.072642 0.000000
-0.315315 0.024687 0.071138 0.000000
-0.313313 0.024839 0.069685 0.000000
-0.311311 0.024992 0.068232 0.000000
-0.309309 0.025144 0.066779 0.000000
-0.307307 0.025296 0.065327 0.000000
-0.305305 0.025449 0.063875 0.000000
-0.303303 0.025602 0.062423 0.000000
-0.301301 0.025754 0.060972 0.000000
-0.299299 0.025907 0.059520 0.000000
-0.297297 0.026060 0.058069 0.000000
-0.295295 0.026213 0.056618 0.000000
-0.293293 0.026367 0.055168 0.000000
-0.291291 0.026520 0.053717 0.000000
-0.289289 0.026673 0.052267 0.000000
-0.287287 0.026827 0.050817 0.000000
-0.285285 0.026981 0.049368 0.000000
-0.283283 0.027134 0.047918 0.000000
-0.281281 0.027288 0.046469 -0.000000
-0.279279 0.027442 0.045019 0.000000
-0.277277 0.027596 0.043570 0.000000
-0.275275 0.027744 0.042199 -0.000000
-0.273273 0.027886 0.040892 -0.000000
-0.271271 0.028028 0.039585 0.000000
-0.269269 0.028166 0.038325 0.000000
-0.267267 0.028304 0.037068 0.000000
-0.265265 0.028442 0.035811 0.000000
-0.263263 0.028580 0.034554 0.000000
-0.261261 0.028719 0.033297 0.000000
-0.259259 0.028854 0.032070 0.000000
-0.257257 0.028987 0.030888 0.000000
-0.255255 0.029119 0.029706 0.000000
-0.253253 0.029251 0.028524 0.000000
-0.251251 0.029384 0.027342 0.000000
-0.249249 0.029516 0.026160 0.000000
-0.247247 0.029649 0.024979 0.000000
-0.245245 0.029778 0.023845 -0.000000
-0.243243 0.029903 0.022750 -0.000000
-0.241241 0.030027 0.021678 -0.000000
-0.239239 0.030150 0.020607 -0.000000
-0.237237 0.030274 0.019536 0.000000
-0.235235 0.030398 0.018465 0.000000
-0.233233 0.030522 0.017394 0.000000
-0.231231 0.030646 0.016323 0.000000
-0.229229 0.030770 0.015252 0.000000
-0.227227 0.030893 0.014199 0.000000
-0.225225 0.031006 0.013259 0.000000
-0.223223 0.031119 0.012318 0.000000
-0.221221 0.031233 0.011378 0.000000
-0.219219 0.031346 0.010438 -0.000000
-0.217217 0.031460 0.009497 -0.000000
-0.215215 0.031573 0.008557 0.000000
-0.213213 0.031687 0.007617 -0.000000
-0.211211 0.031801 0.006677 0.000000
-0.209209 0.031915 0.005737 -0.000000
-0.207207 0.032030 0.004797 -0.000000
-0.205205 0.032144 0.003856 -0.000000
-0.203203 0.032259 0.002916 -0.000000
-0.201201 0.032367 0.002045 -0.000000
-0.199199 0.032474 0.001200 -0.000000
-0.197197 0.032579 0.000370 -0.000000
-0.195195 0.032682 -0.000438 -0.000000
-0.193193 0.032786 -0.001246 -0.000000
-0.191191 0.032890 -0.002053 0.000000
-0.189189 0.032991 -0.002835 0.000000
-0.187187 0.033091 -0.003593 0.000000
-0.185185 0.033191 -0.004350 -0.000000
-0.183183 0.033291 -0.005108 0.000000
-0.181181 0.033388 -0.005834 0.000000
-0.179179 0.033480 -0.006505 0.000000
-0.177177 0.033573 -0.007176 0.000000
-0.175175 0.033666 -0.007847 0.000000
-0.173173 0.033759 -0.008518 -0.000000
-0.171171 0.033852 -0.009189 0.000000
-0.169169 0.033945 -0.009860 0.000000
-0.167167 0.034039 -0.010532 0.000000
-0.165165 0.034132 -0.011203 -0.000000
-0.163163 0.034226 -0.011874 -0.000000
-0.161161 0.034314 -0.012481 -0.000000
-0.159159 0.034401 -0.013069 -0.000000
-0.157157 0.034487 -0.013657 -0.000000
-0.155155 0.034574 -0.014239 -0.000000
-0.153153 0.034655 -0.014762 -0.000000
-0.151151 0.034737 -0.015285 0.000000
-0.149149 0.034818 -0.015809 0.000000
-0.147147 0.034900 -0.016332 0.000000
-0.145145 0.034982 -0.016855 0.000000
-0.143143 0.035064 -0.017379 0.000000
-0.141141 0.035139 -0.017821 0.000000
-0.139139 0.035208 -0.018191 0.000000
-0.137137 0.035277 -0.018561 0.000000
-0.135135 0.035346 -0.018931 0.000000
-0.133133 0.035415 -0.019301 0.000000
-0.131131 0.035485 -0.019671 0.000000
-0.129129 0.035554 -0.020042 -0.000000
-0.127127 0.035624 -0.020412 0.000000
-0.125125 0.035694 -0.020782 -0.000000
-0.123123 0.035764 -0.021153 0.000000
-0.121121 0.035834 -0.021524 -0.000000
-0.119119 0.035904 -0.021894 -0.000000
-0.117117 0.035975 -0.022265 -0.000000
-0.115115 0.036045 -0.022636 -0.000000
-0.113113 0.036116 -0.023007 -0.000000
-0.111111 0.036187 -0.023378 -0.000000
-0.109109 0.036258 -0.023749 -0.000000
-0.107107 0.036329 -0.024121 -0.000000
-0.105105 0.036388 -0.024350 -0.000000
-0.103103 0.036443 -0.024540 -0.000000
-0.101101 0.036499 -0.024731 -0.000000
-0.099099 0.036555 -0.024922 -0.000000
-0.097097 0.036611 -0.025114 -0.000000
-0.095095 0.036667 -0.025305 -0.000000
-0.093093 0.036723 -0.025496 -0.000000
-0.091091 0.036780 -0.025688 -0.000000
-0.089089 0.036836 -0.025879 -0.000000
-0.087087 0.036893 -0.026071 -0.000000
-0.085085 0.036950 -0.026262 -0.000000
-0.083083 0.036999 -0.026366 -0.000000
-0.081081 0.037049 -0.026470 0.000000
-0.079079 0.037098 -0.026574 0.000000
-0.077077 0.037141 -0.026597 0.000000
-0.075075 0.037182 -0.026604 0.000000
-0.073073 0.037224 -0.026610 0.000000
-0.071071 0.037265 -0.026616 -0.000000
-0.069069 0.037307 -0.026623 0.000000
-0.067067 0.037349 -0.026629 -0.000000
-0.065065 0.037391 -0.026636 0.000000
-0.063063 0.037433 -0.026643 0.000000
-0.061061 0.037475 -0.026650 -0.000000
-0.059059 0.037518 -0.026657 -0.000000
-0.057057 0.037560 -0.026664 -0.000000
-0.055055 0.037603 -0.026671 -0.000000
-0.053053 0.037639 -0.026606 -0.000000
-0.051051 0.037672 -0.026497 -0.000000
-0.049049 0.037705 -0.026389 -0.000000
-0.047047 0.037739 -0.026282 -0.000000
-0.045045 0.037772 -0.026174 0.000000
-0.043043 0.037805 -0.026066 0.000000
-0.041041 0.037835 -0.025915 0.000000
-0.039039 0.037862 -0.025732 0.000000
-0.037037 0.037889 -0.025548 0.000000
-0.035035 0.037917 -0.025365 0.000000
-0.033033 0.037944 -0.025182 -0.000000
-0.031031 0.037972 -0.024999 0.000000
-0.029029 0.037997 -0.024783 0.000000
-0.027027 0.038021 -0.024550 0.000000
-0.025025 0.038041 -0.024284 0.000000
-0.023023 0.038060 -0.023998 0.000000
-0.021021 0.038080 -0.023712 0.000000
-0.019019 0.038099 -0.023427 0.000000
-0.017017 0.038119 -0.023141 0.000000
-0.015015 0.038139 -0.022856 0.000000
-0.013013 0.038157 -0.022558 -0.000000
-0.011011 0.038170 -0.022191 0.000000
-0.009009 0.038183 -0.021822 0.000000
-0.007007 0.038196 -0.021454 0.000000
-0.005005 0.038209 -0.021086 0.000000
-0.003003 0.038223 -0.020718 0.000000
-0.001001 0.038236 -0.020350 0.000000
0.001001 0.038243 -0.019908 0.000000
0.003003 0.038249 -0.019452 0.000000
0.005005 0.038256 -0.018996 0.000000
0.007007 0.038262 -0.018540 0.000000
0.009009 0.038268 -0.018084 0.000000
0.011011 0.038275 -0.017629 0.000000
0.013013 0.038282 -0.017173 -0.000000
0.015015 0.038288 -0.016716 0.000000
0.017017 0.038290 -0.016194 0.000000
0.019019 0.038291 -0.015673 0.000000
0.021021 0.038291 -0.015133 0.000000
0.023023 0.038288 -0.014559 -0.000000
0.025025 0.038285 -0.013986 -0.000000
0.027027 0.038282 -0.013412 -0.000000
0.029029 0.038280 -0.012839 -0.000000
0.031031 0.038278 -0.012266 -0.000000
0.033033 0.038272 -0.011653 -0.000000
0.035035 0.038266 -0.011030 -0.000000
0.037037 0.038258 -0.010396 -0.000000
0.039039 0.038247 -0.009719 -0.000000
0.041041 0.038231 -0.008981 -0.000000
0.043043 0.038215 -0.008243 -0.000000
0.045045 0.038199 -0.007505 -0.000000
0.047047 0.038183 -0.006767 -0.000000
0.049049 0.038168 -0.006029 -0.000000
0.051051 0.038152 -0.005291 -0.000000
0.053053 0.038137 -0.004553 -0.000000
0.055055 0.038122 -0.003815 0.000000
0.057057 0.038107 -0.003078 -0.000000
0.059059 0.038092 -0.002340 0.000000
0.061061 0.038077 -0.001602 -0.000000
0.063063 0.038063 -0.000864 0.000000
0.065065 0.038048 -0.000126 0.000000
0.067067 0.038029 0.000670 0.000000
0.069069 0.038005 0.001521 0.000000
0.071071 0.037980 0.002376 -0.000000
0.073073 0.037956 0.003230 -0.000000
0.075075 0.037926 0.004152 -0.000000
0.077077 0.037891 0.005132 -0.000000
0.079079 0.037856 0.006113 -0.000000
0.081081 0.037821 0.007093 -0.000000
0.083083 0.037787 0.008073 -0.000000
0.085085 0.037752 0.009054 -0.000000
0.087087 0.037718 0.010034 -0.000000
0.089089 0.037683 0.011015 -0.000000
0.091091 0.037649 0.011996 -0.000000
0.093093 0.037616 0.012976 0.000000
0.095095 0.037582 0.013957 0.000000
0.097097 0.037548 0.014938 0.000000
0.099099 0.037515 0.015919 -0.000000
0.101101 0.037482 0.016899 0.000000
0.103103 0.037448 0.017880 0.000000
0.105105 0.037415 0.018861 0.000000
0.107107 0.037383 0.019843 0.000000
0.109109 0.037339 0.020946 0.000000
0.111111 0.037293 0.022073 0.000000
0.113113 0.037248 0.023201 0.000000
0.115115 0.037203 0.024328 0.000000
0.117117 0.037158 0.025455 -0.000000
0.119119 0.037113 0.026583 0.000000
0.121121 0.037066 0.027725 0.000000
0.123123 0.037015 0.028925 -0.000000
0.125125 0.036964 0.030126 -0.000000
0.127127 0.036913 0.031327 0.000000
0.129129 0.036863 0.032527 0.000000
0.131131 0.036811 0.033738 0.000000
0.133133 0.036755 0.034997 -0.000000
0.135135 0.036700 0.036255 0.000000
0.137137 0.036645 0.037514 0.000000
0.139139 0.036590 0.038773 -0.000000
0.141141 0.036529 0.032371 -0.000000
0.143143 0.036468 0.025906 0.000000
0.145145 0.036408 0.019441 0.000000
0.147147 0.036348 0.012975 0.000000
0.149149 0.036288 0.006510 0.000000
0.151151 0.036228 0.000045 0.000000
0.153153 0.036161 0.000000 0.000000
0.155155 0.036095 -0.000000 0.000000
0.157157 0.036029 0.000000 0.000000
0.159159 0.035963 -0.000000 0.000000
0.161161 0.035897 0.000000 0.000000
0.163163 0.035831 0.000000 0.000000
0.165165 0.035758 0.000000 0.000000
0.167167 0.035685 0.000000 0.000000
0.169169 0.035612 0.000000 -0.000000
0.171171 0.035539 0.000000 -0.000000
0.173173 0.035466 0.000000 0.000000
0.175175 0.035394 0.000000 -0.000000
0.177177 0.035321 0.000000 -0.000000
0.179179 0.035248 0.000000 -0.000000
0.181181 0.035169 0.000000 -0.000000
0.183183 0.035090 0.000000 -0.000000
0.185185 0.035012 0.000000 0.000000
0.187187 0.034933 -0.000000 0.000000
0.189189 0.034851 -0.000000 0.000000
0.191191 0.034768 0.000000 0.000000
0.193193 0.034686 -0.000000 0.000000
0.195195 0.034603 -0.000000 0.000000
0.197197 0.034516 -0.000000 0.000000
0.199199 0.034429 -0.000000 0.000000
0.201201 0.034341 -0.000000 0.000000
0.203203 0.034254 -0.000000 0.000000
0.205205 0.034167 -0.000000 -0.000000
0.207207 0.034079 -0.000000 0.000000
0.209209 0.033985 0.000000 0.000000
0.211211 0.033890 0.000000 0.000000
0.213213 0.033796 0.000000 0.000000
0.215215 0.033702 0.000000 0.000000
0.217217 0.033608 0.000000 0.000000
0.219219 0.033514 -0.000000 0.000000
0.221221 0.033420 -0.000000 0.000000
0.223223 0.033326 0.000000 -0.000000
0.225225 0.033227 -0.000000 0.000000
0.227227 0.033128 0.000000 0.000000
0.229229 0.033027 0.000000 -0.000000
0.231231 0.032926 -0.000000 -0.000000
0.233233 0.032823 0.000000 -0.000000
0.235235 0.032720 0.000000 -0.000000
0.237237 0.032616 0.000000 0.000000
0.239239 0.032509 0.000000 -0.000000
0.241241 0.032402 0.000000 0.000000
0.243243 0.032295 -0.000000 0.000000
0.245245 0.032188 -0.000000 0.000000
0.247247 0.032079 -0.000000 -0.000000
0.249249 0.031968 -0.000000 -0.000000
0.251251 0.031856 -0.000000 -0.000000
0.253253 0.031745 -0.000000 0.000000
0.255255 0.031633 0.000000 -0.000000
0.257257 0.031520 -0.000000 -0.000000
0.259259 0.031402 -0.000000 -0.000000
0.261261 0.031280 -0.000000 0.000000
0.263263 0.031158 -0.000000 0.000000
0.265265 0.031036 -0.000000 -0.000000
0.267267 0.030914 -0.000000 -0.000000
0.269269 0.030793 0.000000 -0.000000
0.271271 0.030671 -0.000000 0.000000
0.273273 0.030550 -0.000000 0.000000
0.275275 0.030429 -0.000000 0.000000
0.277277 0.030308 -0.000000 0.000000
0.279279 0.030187 0.000000 0.000000
0.281281 0.030066 -0.000000 0.000000
0.283283 0.029945 -0.000000 0.000000
0.285285 0.029822 0.000000 0.000000
0.287287 0.029690 0.000000 0.000000
0.289289 0.029559 0.000000 0.000000
0.291291 0.029427 0.000000 -0.000000
0.293293 0.029296 0.000000 -0.000000
0.295295 0.029165 0.000000 -0.000000
0.297297 0.029034 0.000000 -0.000000
0.299299 0.028903 0.000000 0.000000
0.301301 0.028767 0.000000 0.000000
0.303303 0.028631 0.000000 0.000000
0.305305 0.028493 0.000000 0.000000
0.307307 0.028353 0.000000 0.000000
0.309309 0.028213 -0.000000 0.000000
0.311311 0.028074 -0.000000 -0.000000
0.313313 0.027935 -0.000000 -0.000000
0.315315 0.027792 -0.000000 -0.000000
0.317317 0.027648 -0.000000 -0.000000
0.319319 0.027503 -0.000000 -0.000000
0.321321 0.027359 0.000000 -0.000000
0.323323 0.027214 0.000000 0.000000
0.325325 0.027067 0.000000 0.000000
0.327327 0.026915 0.000000 0.000000
0.329329 0.026763 0.000000 -0.000000
0.331331 0.026610 0.000000 -0.000000
0.333333 0.026458 0.000000 -0.000000
0.335335 0.026306 0.000000 -0.000000
0.337337 0.026154 -0.000000 -0.000000
0.339339 0.026003 -0.000000 0.000000
0.341341 0.025851 -0.000000 -0.000000
0.343343 0.025699 -0.000000 0.000000
0.345345 0.025547 -0.000000 -0.000000
0.347347 0.025390 0.000000 0.000000
0.349349 0.025231 0.000000 -0.000000
0.351351 0.025069 0.000000 -0.000000
0.353353 0.024906 0.000000 -0.000000
0.355355 0.024743 0.000000 0.000000
0.357357 0.024580 0.000000 0.000000
0.359359 0.024417 0.000000 0.000000
0.361361 0.024254 0.000000 0.000000
0.363363 0.024091 0.000000 0.000000
0.365365 0.023928 0.000000 0.000000
0.367367 0.023761 -0.000000 0.000000
0.369369 0.023593 0.000000 -0.000000
0.371371 0.023421 0.000000 -0.000000
0.373373 0.023249 0.000000 -0.000000
0.375375 0.023077 -0.000000 0.000000
0.377377 0.022905 0.000000 0.000000
0.379379 0.022733 0.000000 0.000000
0.381381 0.022561 -0.000000 -0.000000
0.383383 0.022389 0.000000 -0.000000
0.385385 0.022210 -0.000000 0.000000
0.387387 0.022031 0.000000 0.000000
0.389389 0.021852 -0.000000 0.000000
0.391391 0.021673 -0.000000 0.000000
0.393393 0.021494 -0.000000 0.000000
0.395395 0.021315 -0.000000 0.000000
0.397397 0.021137 -0.000000 0.000000
0.399399 0.020954 -0.000000 0.000000
0.401401 0.020767 0.000000 0.000000
0.403403 0.020581 0.000000 0.000000
0.405405 0.020395 0.000000 0.000000
0.407407 0.020209 0.000000 -0.000000
0.409409 0.020023 0.000000 -0.000000
0.411411 0.019837 0.000000 -0.000000
0.413413 0.019648 0.000000 -0.000000
0.415415 0.019457 0.000000 -0.000000
0.417417 0.019265 0.000000 -0.000000
0.419419 0.019074 0.000000 -0.000000
0.421421 0.018881 0.000000 -0.000000
0.423423 0.018687 0.000000 -0.000000
0.425425 0.018491 0.000000 -0.000000
0.427427 0.018295 0.000000 -0.000000
0.429429 0.018098 0.000000 -0.000000
0.431431 0.017900 0.000000 0.000000
0.433433 0.017700 0.000000 -0.000000
0.435435 0.017499 -0.000000 -0.000000
0.437437 0.017299 -0.000000 -0.000000
0.439439 0.017098 -0.000000 -0.000000
0.441441 0.016893 -0.000000 -0.000000
0.443443 0.016689 0.000000 -0.000000
0.445445 0.016484 0.000000 -0.000000
0.447447 0.016279 0.000000 -0.000000
0.449449 0.016073 0.000000 -0.000000
0.451451 0.015864 0.000000 -0.000000
0.453453 0.015655 0.000000 -0.000000
0.455455 0.015446 0.000000 0.000000
0.457457 0.015236 -0.000000 0.000000
0.459459 0.015022 -0.000000 -0.000000
0.461461 0.014809 -0.000000 -0.000000
0.463463 0.014596 -0.000000 -0.000000
0.465465 0.014382 -0.000000 0.000000
0.467467 0.014168 -0.000000 0.000000
0.469469 0.013951 -0.000000 0.000000
0.471471 0.013731 -0.000000 0.000000
0.473473 0.013511 -0.000000 0.000000
0.475475 0.013291 -0.000000 0.000000
0.477477 0.013071 -0.000000 0.000000
0.479479 0.012852 -0.000000 -0.000000
0.481481 0.012632 -0.000000 -0.000000
0.483483 0.012409 -0.000000 -0.000000
0.485485 0.012185 0.000000 -0.000000
0.487487 0.011959 0.000000 -0.000000
0.489489 0.011733 0.000000 0.000000
0.491491 0.011506 0.000000 -0.000000
0.493493 0.011278 -0.000000 -0.000000
0.495495 0.011049 -0.000000 0.000000
0.497497 0.010819 0.000000 0.000000
0.499499 0.010588 -0.000000 -0.000000
0.501502 0.010356 -0.000000 -0.000000
0.503504 0.010123 0.000000 -0.000000
0.505506 0.009889 0.000000 -0.000000
0.507508 0.009654 0.000000 -0.000000
0.509510 0.009418 0.000000 -0.000000
0.511512 0.009178 0.000000 -0.000000
0.513514 0.008938 0.000000 -0.000000
0.515516 0.008698 0.000000 -0.000000
0.517518 0.008457 0.000000 -0.000000
0.519520 0.008217 -0.000000 0.000000
0.521522 0.007977 -0.000000 0.000000
0.523524 0.007737 -0.000000 0.000000
0.525526 0.007497 0.000000 0.000000
0.527528 0.007252 0.000000 -0.000000
0.529530 0.007007 -0.000000 0.000000
0.531532 0.006759 -0.000000 0.000000
0.533534 0.006511 -0.000000 0.000000
0.535536 0.006264 0.000000 0.000000
0.537538 0.006006 0.000000 -0.000000
0.539540 0.005746 0.000000 -0.000000
0.541542 0.005486 -0.000000 0.000000
0.543544 0.005227 -0.000000 -0.000000
0.545546 0.004967 -0.000000 -0.000000
0.547548 0.004707 -0.000000 0.000000
0.549550 0.004447 -0.000000 -0.000000
0.551552 0.004188 0.000000 0.000000
0.553554 0.003928 -0.000000 -0.000000
0.555556 0.003668 -0.000000 -0.000000
0.557558 0.003409 -0.000000 -0.000000
0.559560 0.003149 -0.000000 -0.000000
0.561562 0.002889 -0.000000 0.000000
0.563564 0.002630 -0.000000 -0.000000
0.565566 0.002370 -0.000000 -0.000000
0.567568 0.002111 -0.000000 -0.000000
0.569570 0.001851 -0.000000 -0.000000
0.571572 0.001592 -0.000000 -0.000000
0.573574 0.001332 -0.000000 -0.000000
0.575576 0.001072 -0.000000 -0.000000
0.577578 0.000813 -0.000000 -0.000000
0.579580 0.000553 -0.000000 -0.000000
0.581582 0.000283 0.000000 -0.000000
0.583584 0.000011 -0.000000 -0.000000
0.585586 -0.000262 0.000000 0.000000
0.587588 -0.000535 -0.000000 0.000000
0.589590 -0.000810 -0.000000 0.000000
0.591592 -0.001088 -0.000000 0.000000
0.593594 -0.001369 -0.000000 0.000000
0.595596 -0.001651 -0.000000 0.000000
0.597598 -0.001933 -0.000000 0.000000
0.599600 -0.002214 -0.000000 0.000000
0.601602 -0.002496 -0.000000 0.000000
0.603604 -0.002778 0.000000 0.000000
0.605606 -0.003060 -0.000000 0.000000
0.607608 -0.003341 -0.000000 0.000000
0.609610 -0.003623 -0.000000 0.000000
0.611612 -0.003905 -0.000000 0.000000
0.613614 -0.004187 0.000000 0.000000
0.615616 -0.004469 0.000000 0.000000
0.617618 -0.004755 0.000000 0.000000
0.619620 -0.005044 0.000000 0.000000
0.621622 -0.005334 -0.000000 0.000000
0.623624 -0.005627 -0.000000 0.000000
0.625626 -0.005919 -0.000000 0.000000
0.627628 -0.006212 -0.000000 0.000000
0.629630 -0.006505 0.000000 0.000000
0.631632 -0.006801 -0.000000 0.000000
0.633634 -0.007099 0.000000 0.000000
0.635636 -0.007397 -0.000000 0.000000
0.637638 -0.007695 -0.000000 0.000000
0.639640 -0.007994 -0.000000 0.000000
0.641642 -0.008292 -0.000000 0.000000
0.643644 -0.008590 -0.000000 0.000000
0.645646 -0.008891 -0.000000 0.000000
0.647648 -0.009196 -0.000000 0.000000
0.649650 -0.009501 -0.000000 0.000000
0.651652 -0.009806 -0.000000 0.000000
0.653654 -0.010112 -0.000000 0.000000
0.655656 -0.010417 -0.000000 0.000000
0.657658 -0.010722 0.000000 0.000000
0.659660 -0.011029 -0.000000 -0.000000
0.661662 -0.011339 0.000000 -0.000000
0.663664 -0.011650 0.000000 -0.000000
0.665666 -0.011962 0.000000 -0.000000
0.667668 -0.012274 0.000000 -0.000000
0.669670 -0.012586 -0.000000 -0.000000
0.671672 -0.012901 -0.000000 0.000000
0.673674 -0.013218 -0.000000 0.000000
0.675676 -0.013535 -0.000000 0.000000
0.677678 -0.013852 -0.000000 0.000000
0.679680 -0.014170 -0.000000 0.000000
0.681682 -0.014487 0.000000 0.000000
0.683684 -0.014807 -0.000000 0.000000
0.685686 -0.015131 -0.000000 0.000000
0.687688 -0.015455 -0.000000 0.000000
0.689690 -0.015779 -0.000000 0.000000
0.691692 -0.016104 0.000000 0.000000
0.693694 -0.016428 0.000000 0.000000
0.695696 -0.016753 0.000000 0.000000
0.697698 -0.017077 0.000000 0.000000
0.699700 -0.017402 0.000000 0.000000
0.701702 -0.017732 0.000000 -0.000000
0.703704 -0.018067 0.000000 -0.000000
0.705706 -0.018402 0.000000 0.000000
0.707708 -0.018736 0.000000 -0.000000
0.709710 -0.019071 0.000000 -0.000000
0.711712 -0.019406 0.000000 -0.000000
0.713714 -0.019741 0.000000 -0.000000
0.715716 -0.020076 0.000000 -0.000000
0.717718 -0.020411 0.000000 -0.000000
0.719720 -0.020747 -0.000000 0.000000
0.721722 -0.021082 0.000000 -0.000000
0.723724 -0.021417 0.000000 -0.000000
0.725726 -0.021753 0.000000 -0.000000
0.727728 -0.022091 -0.000000 0.000000
0.729730 -0.022434 -0.000000 -0.000000
0.731732 -0.022777 0.000000 -0.000000
0.733734 -0.023121 0.000000 -0.000000
0.735736 -0.023469 0.000000 -0.000000
0.737738 -0.023820 0.000000 -0.000000
0.739740 -0.024170 0.000000 -0.000000
0.741742 -0.024521 0.000000 -0.000000
0.743744 -0.024872 0.000000 -0.000000
0.745746 -0.025222 -0.000000 -0.000000
0.747748 -0.025573 0.000000 -0.000000
0.749750 -0.025924 -0.000000 0.000000
0.751752 -0.026276 -0.000000 -0.000000
0.753754 -0.026627 -0.000000 0.000000
0.755756 -0.026978 -0.000000 0.000000
0.757758 -0.027330 -0.000000 0.000000
0.759760 -0.027683 -0.000000 -0.000000
0.761762 -0.028042 -0.000000 0.000000
0.763764 -0.028400 0.000000 0.000000
0.765766 -0.028765 0.000000 -0.000000
0.767768 -0.029131 0.000000 0.000000
0.769770 -0.029498 -0.000000 0.000000
0.771772 -0.029864 0.000000 0.000000
0.773774 -0.030230 0.000000 0.000000
0.775776 -0.030597 -0.000000 -0.000000
0.777778 -0.030963 0.000000 0.000000
0.779780 -0.031330 0.000000 0.000000
0.781782 -0.031697 0.000000 -0.000000
0.783784 -0.032064 0.000000 -0.000000
0.785786 -0.032431 0.000000 0.000000
0.787788 -0.032799 -0.000000 -0.000000
0.789790 -0.033166 -0.000000 -0.000000
0.791792 -0.033534 -0.000000 -0.000000
0.793794 -0.033901 -0.000000 -0.000000
0.795796 -0.034272 0.000000 -0.000000
0.797798 -0.034651 -0.000000 -0.000000
0.799800 -0.035031 -0.000000 0.000000
0.801802 -0.035411 -0.000000 -0.000000
0.803804 -0.035791 -0.000000 -0.000000
0.805806 -0.036171 -0.000000 -0.000000
0.807808 -0.036551 -0.000000 -0.000000
0.809810 -0.036931 -0.000000 -0.000000
0.811812 -0.037311 -0.000000 -0.000000
0.813814 -0.037692 0.000000 -0.000000
0.815816 -0.038073 -0.000000 -0.000000
0.817818 -0.038453 -0.000000 0.000000
0.819820 -0.038837 -0.000000 0.000000
0.821822 -0.039225 -0.000000 0.000000
0.823824 -0.039612 -0.000000 0.000000
0.825826 -0.040000 -0.000000 0.000000
0.827828 -0.040392 -0.000000 0.000000
0.829830 -0.040784 -0.000000 0.000000
0.831832 -0.041176 -0.000000 0.000000
0.833834 -0.041568 0.000000 -0.000000
0.835836 -0.041960 0.000000 -0.000000
0.837838 -0.042353 0.000000 -0.000000
0.839840 -0.042749 -0.000000 -0.000000
0.841842 -0.043150 -0.000000 -0.000000
0.843844 -0.043551 -0.000000 -0.000000
0.845846 -0.043953 -0.000000 0.000000
0.847848 -0.044355 0.000000 -0.000000
0.849850 -0.044757 -0.000000 0.000000
0.851852 -0.045159 -0.000000 -0.000000
0.853854 -0.045561 0.000000 -0.000000
0.855856 -0.045964 -0.000000 -0.000000
0.857858 -0.046367 -0.000000 -0.000000
0.859860 -0.046770 0.000000 -0.000000
0.861862 -0.047173 -0.000000 -0.000000
0.863864 -0.047576 0.000000 -0.000000
0.865866 -0.047980 0.000000 -0.000000
0.867868 -0.048390 0.000000 -0.000000
0.869870 -0.048806 0.000000 -0.000000
0.871872 -0.049222 0.000000 -0.000000
0.873874 -0.049638 0.000000 -0.000000
0.875876 -0.050054 -0.000000 -0.000000
0.877878 -0.050471 0.000000 0.000000
0.879880 -0.050888 -0.000000 0.000000
0.881882 -0.051304 -0.000000 0.000000
0.883884 -0.051722 0.000000 -0.000000
0.885886 -0.052139 -0.000000 0.000000
0.887888 -0.052557 -0.000000 0.000000
0.889890 -0.052974 -0.000000 0.000000
0.891892 -0.053392 -0.000000 0.000000
0.893894 -0.053811 -0.000000 0.000000
0.895896 -0.054229 -0.000000 0.000000
0.897898 -0.054648 -0.000000 0.000000
0.899900 -0.055067 -0.000000 0.000000
0.901902 -0.055488 -0.000000 0.000000
0.903904 -0.055916 -0.000000 0.000000
0.905906 -0.056344 -0.000000 -0.000000
0.907908 -0.056772 -0.000000 -0.000000
0.909910 -0.057201 0.000000 -0.000000
0.911912 -0.057630 0.000000 -0.000000
0.913914 -0.058061 -0.000000 0.000000
0.915916 -0.058495 0.000000 0.000000
0.917918 -0.058930 -0.000000 0.000000
0.919920 -0.059365 -0.000000 0.000000
0.921922 -0.059801 0.000000 0.000000
0.923924 -0.060237 -0.000000 0.000000
0.925926 -0.060672 -0.000000 0.000000
0.927928 -0.061109 -0.000000 0.000000
0.929930 -0.061546 0.000000 0.000000
0.931932 -0.061987 0.000000 -0.000000
0.933934 -0.062429 0.000000 -0.000000
0.935936 -0.062872 -0.000000 0.000000
0.937938 -0.063315 0.000000 0.000000
0.939940 -0.063758 0.000000 0.000000
0.941942 -0.064202 0.000000 0.000000
0.943944 -0.064646 -0.000000 0.000000
0.945946 -0.065093 -0.000000 0.000000
0.947948 -0.065541 -0.000000 0.000000
0.949950 -0.065990 -0.000000 -0.000000
0.951952 -0.066439 0.000000 -0.000000
0.953954 -0.066891 0.000000 -0.000000
0.955956 -0.067344 0.000000 -0.000000
0.957958 -0.067798 0.000000 0.000000
0.959960 -0.068252 0.000000 -0.000000
0.961962 -0.068707 0.000000 0.000000
0.963964 -0.069161 0.000000 0.000000
0.965966 -0.069616 0.000000 0.000000
0.967968 -0.070071 0.000000 0.000000
0.969970 -0.070530 0.000000 0.000000
0.971972 -0.070989 -0.000000 -0.000000
0.973974 -0.071449 0.000000 0.000000
0.975976 -0.071911 -0.000000 0.000000
0.977978 -0.072373 -0.000000 0.000000
0.979980 -0.072836 -0.000000 0.000000
0.981982 -0.073302 -0.000000 -0.000000
0.983984 -0.073768 -0.000000 -0.000000
0.985986 -0.074234 -0.000000 0.000000
0.987988 -0.074700 0.000000 0.000000
0.989990 -0.075167 0.000000 0.000000
0.991992 -0.075636 0.000000 -0.000000
0.993994 -0.076106 0.000000 -0.000000
0.995996 -0.076527 0.000000 -0.000000
0.997998 -0.076374 0.000000 -0.000000
1.000000 -0.076221 0.000000 -0.000000


==> Images/output_HT.txt <==
mmulterer@dyn-30-163 Dahmen75 % ./a.out 1e-2
Binary file to Eigen reader
rows: 4 cols: 1038240 dataSize: 8 IsRowMajor: 0
reading... done.
0.0332237GB read from file
N:                            1038240
------------------------------------------------------------
Bounding box: 
-1.69822e+07  1.70058e+07   3.3988e+07
-8.62515e+06  8.62515e+06  1.72503e+07
N:                            1038240
non-zero coefficients:      4
space saving:               99.9996%
relative error:             0.0237824
mmulterer@dyn-30-163 Dahmen75 % ./a.out 1e-3
Binary file to Eigen reader
rows: 4 cols: 1038240 dataSize: 8 IsRowMajor: 0
reading... done.
0.0332237GB read from file
N:                            1038240
------------------------------------------------------------
Bounding box: 
-1.69822e+07  1.70058e+07   3.3988e+07
-8.62515e+06  8.62515e+06  1.72503e+07
N:                            1038240
non-zero coefficients:      87
space saving:               99.9916%
relative error:             0.0121976
mmulterer@dyn-30-163 Dahmen75 % ./a.out 1e-4
Binary file to Eigen reader
rows: 4 cols: 1038240 dataSize: 8 IsRowMajor: 0
reading... done.
0.0332237GB read from file
N:                            1038240
------------------------------------------------------------
Bounding box: 
-1.69822e+07  1.70058e+07   3.3988e+07
-8.62515e+06  8.62515e+06  1.72503e+07
N:                            1038240
non-zero coefficients:      1454
space saving:               99.86%
relative error:             0.00391414
mmulterer@dyn-30-163 Dahmen75 % ./a.out 1e-5
Binary file to Eigen reader
rows: 4 cols: 1038240 dataSize: 8 IsRowMajor: 0
reading... done.
0.0332237GB read from file
N:                            1038240
------------------------------------------------------------
Bounding box: 
-1.69822e+07  1.70058e+07   3.3988e+07
-8.62515e+06  8.62515e+06  1.72503e+07
N:                            1038240
non-zero coefficients:      15688
space saving:               98.489%
relative error:             0.00112395

==> Images/samplets.txt <==
-0.992981 -0.171262 -0.061867 -0.087082
-0.984148 -0.166960 -0.053787 -0.060548
-0.974606 -0.162355 -0.045440 -0.034429
-0.930525 -0.141652 -0.012025 0.051928
-0.918460 -0.136150 -0.004355 0.065733
-0.888334 -0.122716 0.012031 0.081760
-0.887792 -0.122478 0.012290 0.081808
-0.882471 -0.120152 0.014761 0.081817
-0.873459 -0.116244 0.018665 0.079959
-0.869720 -0.114634 0.020181 0.078497
-0.869688 -0.114621 0.020193 0.078482
-0.853905 -0.107900 0.025919 0.067822
-0.822583 -0.094918 0.034069 0.025253
-0.820423 -0.094040 0.034473 0.021268
-0.800892 -0.086205 0.037209 -0.020913
-0.795370 -0.084023 0.037681 -0.034847
-0.777469 -0.077052 0.038299 -0.086101
-0.775231 -0.076191 0.038278 -0.093164
-0.760687 -0.070656 0.037610 -0.142601
-0.756325 -0.069017 0.037231 -0.158622
-0.748036 -0.065925 0.036281 -0.190593
-0.745667 -0.065048 0.035954 -0.200098
-0.733291 -0.060508 0.033851 -0.252397
-0.711627 -0.052740 0.028565 -0.354643
-0.701047 -0.049029 0.025240 -0.409529
-0.690599 -0.045417 0.021479 0.337150
-0.666139 -0.037167 0.010814 0.236288
-0.664868 -0.036746 0.010189 0.231431
-0.660953 -0.035454 0.008218 0.216702
-0.656762 -0.034081 0.006034 0.201336
-0.652396 -0.032658 0.003679 0.185764
-0.646399 -0.030719 0.000307 0.165099
-0.625110 -0.023976 -0.012927 0.098548
-0.609724 -0.019240 -0.023719 0.057057
-0.608691 -0.018926 -0.024480 0.054469
-0.606162 -0.018159 -0.026364 0.048240
-0.575412 -0.009087 -0.051500 -0.015521
-0.564594 -0.006004 -0.061322 -0.032690
-0.554788 -0.003259 -0.070666 -0.045886
-0.539467 0.000938 -0.086102 -0.061997
-0.497144 0.011943 -0.134057 -0.077951
-0.490313 0.013639 -0.142529 -0.076597
-0.481346 0.015830 -0.153957 -0.073161
-0.474924 0.017375 -0.162356 -0.069543
-0.461373 0.020571 -0.180671 -0.058742
-0.450041 0.023175 -0.196600 -0.046411
-0.432033 0.027186 -0.223064 -0.020629
-0.422637 0.029216 -0.237432 -0.004165
-0.387467 0.036439 -0.294627 0.075808
-0.383502 0.037216 -0.301413 0.086641
-0.380822 0.037736 0.258287 0.000000
-0.380378 0.037822 0.257409 0.000000
-0.380301 0.037837 0.257256 0.000000
-0.374709 0.038911 0.246307 0.000000
-0.347744 0.043878 0.196267 0.000000
-0.341429 0.044991 0.185209 0.000000
-0.332543 0.046524 0.170070 0.000000
-0.323800 0.047994 0.155659 0.000000
-0.318050 0.048942 0.146442 0.000000
-0.316521 0.049191 0.144026 0.000000
-0.276429 0.055323 0.085914 0.000000
-0.275946 0.055392 0.085274 0.000000
-0.271158 0.056071 0.079023 0.000000
-0.260076 0.057601 0.065106 0.000000
-0.247202 0.059304 0.049905 0.000000
-0.244467 0.059656 0.046809 0.000000
-0.227497 0.061756 0.028651 0.000000
-0.202806 0.064563 0.005459 0.000000
-0.201834 0.064667 0.004625 0.000000
-0.198203 0.065053 0.001559 0.000000
-0.197859 0.065090 0.001273 0.000000
-0.190218 0.065880 -0.004892 0.000000
-0.181918 0.066708 -0.011174 0.000000
-0.162700 0.068495 -0.024059 0.000000
-0.155315 0.069134 -0.028395 0.000000
-0.142201 0.070205 -0.035250 0.000000
-0.106683 0.072688 -0.048398 0.000000
-0.085100 0.073899 -0.052522 0.000000
-0.078859 0.074207 -0.053170 0.000000
-0.078685 0.074216 -0.053185 0.000000
-0.054321 0.075238 -0.053348 0.000000
-0.042189 0.075639 -0.052040 0.000000
-0.030321 0.075964 -0.049868 0.000000
-0.026303 0.076058 -0.048932 0.000000
-0.013648 0.076305 -0.045323 0.000000
-0.012944 0.076316 -0.045092 0.000000
-0.000666 0.076477 -0.040576 0.000000
0.014981 0.076577 -0.033450 0.000000
0.020319 0.076584 -0.030668 0.000000
0.031428 0.076554 -0.024304 0.000000
0.035983 0.076525 -0.021471 0.000000
0.036072 0.076524 -0.021414 0.000000
0.038340 0.076506 -0.019953 0.000000
0.065796 0.076086 0.000286 0.000000
0.067360 0.076051 0.001582 0.000000
0.074012 0.075889 0.007263 0.000000
0.107429 0.074755 0.040000 0.000000
0.120729 0.074153 0.054979 0.000000
0.130783 0.073641 0.067039 0.000000
0.139156 0.073178 0.077566 0.000000
0.151165 0.072455 0.000000 0.000000
0.163253 0.071656 0.000000 0.000000
0.178889 0.070519 0.000000 0.000000
0.187790 0.069819 0.000000 0.000000
0.195639 0.069170 0.000000 0.000000
0.207037 0.068174 0.000000 0.000000
0.207279 0.068152 0.000000 0.000000
0.222865 0.066687 0.000000 0.000000
0.226252 0.066353 0.000000 0.000000
0.226376 0.066341 0.000000 0.000000
0.231283 0.065847 0.000000 0.000000
0.236071 0.065354 0.000000 0.000000
0.236775 0.065281 0.000000 0.000000
0.236884 0.065269 0.000000 0.000000
0.246089 0.064287 0.000000 0.000000
0.246458 0.064247 0.000000 0.000000
0.255786 0.063208 0.000000 0.000000
0.258289 0.062922 0.000000 0.000000
0.284771 0.059711 0.000000 0.000000
0.299278 0.057809 0.000000 0.000000
0.303984 0.057170 0.000000 0.000000
0.314240 0.055740 0.000000 0.000000
0.324717 0.054227 0.000000 0.000000
0.345032 0.051143 0.000000 0.000000
0.347304 0.050786 0.000000 0.000000
0.349850 0.050383 0.000000 0.000000
0.365285 0.047870 0.000000 0.000000
0.369330 0.047193 0.000000 0.000000
0.383285 0.044795 0.000000 0.000000
0.397809 0.042200 0.000000 0.000000
0.398719 0.042034 0.000000 0.000000
0.412440 0.039482 0.000000 0.000000
0.420456 0.037950 0.000000 0.000000
0.422229 0.037607 0.000000 0.000000
0.428041 0.036471 0.000000 0.000000
0.431112 0.035864 0.000000 0.000000
0.439052 0.034275 0.000000 0.000000
0.448475 0.032349 0.000000 0.000000
0.456523 0.030670 0.000000 0.000000
0.466945 0.028450 0.000000 0.000000
0.469088 0.027987 0.000000 0.000000
0.481998 0.025150 0.000000 0.000000
0.486419 0.024160 0.000000 0.000000
0.491530 0.023004 0.000000 0.000000
0.491644 0.022978 0.000000 0.000000
0.495450 0.022109 0.000000 0.000000
0.496730 0.021815 0.000000 0.000000
0.497548 0.021627 0.000000 0.000000
0.498770 0.021345 0.000000 0.000000
0.500941 0.020842 0.000000 0.000000
0.505406 0.019802 0.000000 0.000000
0.509219 0.018905 0.000000 0.000000
0.525099 0.015097 0.000000 0.000000
0.525379 0.015029 0.000000 0.000000
0.529638 0.013987 0.000000 0.000000
0.535825 0.012456 0.000000 0.000000
0.579639 0.001091 0.000000 0.000000
0.581570 0.000569 0.000000 0.000000
0.585973 -0.000629 0.000000 0.000000
0.586600 -0.000800 0.000000 0.000000
0.587083 -0.000932 0.000000 0.000000
0.590768 -0.001943 0.000000 0.000000
0.616254 -0.009117 0.000000 0.000000
0.618861 -0.009869 0.000000 0.000000
0.621694 -0.010689 0.000000 0.000000
0.630397 -0.013234 0.000000 0.000000
0.644936 -0.017566 0.000000 0.000000
0.658818 -0.021798 0.000000 0.000000
0.661139 -0.022514 0.000000 0.000000
0.670272 -0.025360 0.000000 0.000000
0.682897 -0.029359 0.000000 0.000000
0.700556 -0.035081 0.000000 0.000000
0.726969 -0.043922 0.000000 0.000000
0.727282 -0.044029 0.000000 0.000000
0.727950 -0.044257 0.000000 0.000000
0.734236 -0.046414 0.000000 0.000000
0.759035 -0.055108 0.000000 0.000000
0.763854 -0.056832 0.000000 0.000000
0.795261 -0.068342 0.000000 0.000000
0.818914 -0.077324 0.000000 0.000000
0.825425 -0.079844 0.000000 0.000000
0.838179 -0.084840 0.000000 0.000000
0.839596 -0.085400 0.000000 0.000000
0.866729 -0.096307 0.000000 0.000000
0.901237 -0.110693 0.000000 0.000000
0.911515 -0.115089 0.000000 0.000000
0.914392 -0.116328 0.000000 0.000000
0.929246 -0.122792 0.000000 0.000000
0.930902 -0.123519 0.000000 0.000000
0.943123 -0.128927 0.000000 0.000000
0.944938 -0.129736 0.000000 0.000000
0.947396 -0.130834 0.000000 0.000000
0.949271 -0.131674 0.000000 0.000000
0.952991 -0.133346 0.000000 0.000000
0.968002 -0.140158 0.000000 0.000000
0.968867 -0.140554 0.000000 0.000000
0.973346 -0.142609 0.000000 0.000000
0.979461 -0.145431 0.000000 0.000000
0.990370 -0.150511 0.000000 0.000000
0.995838 -0.153078 0.000000 0.000000

